Property Inference for Deep Neural Networks

We present techniques for automatically inferring formal properties of feed-forward neural networks. We observe that a significant part (if not all) of the logic of feed forward networks is captured in the activation status ('on' or 'off') of its neurons. We propose to extract patterns based on neuron decisions as preconditions that imply certain desirable output property e.g., the prediction being a certain class. We present techniques to extract input properties, encoding convex predicates on the input space that imply given output properties and layer properties, representing network properties captured in the hidden layers that imply the desired output behavior. We apply our techniques on networks for the MNIST and ACASXU applications. Our experiments highlight the use of the inferred properties in a variety of tasks, such as explaining predictions, providing robustness guarantees, simplifying proofs, and network distillation.

==> part1_ub.csv <==
,attr0_hi,attr0_lo,attr1_hi,attr1_lo,attr2_hi,attr2_lo,attr3_hi,attr3_lo,attr4_hi,attr4_lo
0,0.034055324,-0.0037874549,0.26134396,0.250001,-0.5,-0.5,-0.32654493,-0.5,-0.46470183,-0.5
1,0.100096,0.045971282,0.29755148,0.250001,-0.4992,-0.5,-0.34348382,-0.5,-0.47275779,-0.5
2,0.200941,0.065218036,0.32921639,0.250001,-0.4992,-0.5,-0.40599694,-0.5,-0.48251565,-0.5
3,0.39960944,0.26764169,0.25148553,0.250001,-0.4992,-0.5,-0.5,-0.5,-0.5,-0.5
4,0.58103329,0.46487058,0.25660128,0.250001,-0.4992,-0.5,-0.5,-0.5,-0.5,-0.5
5,0.11008441,-0.000732,0.300007,0.28763431,-0.5,-0.5,-0.44381545,-0.5,-0.47373371,-0.5
6,0.10981962,0.047204934,0.300007,0.300007,-0.5,-0.5,-0.40115544,-0.5,-0.47336967,-0.5
7,0.34164674,0.05917347,0.31696323,0.300007,-0.4992,-0.5,-0.37899665,-0.5,-0.48144787,-0.5
8,0.35234425,0.26933462,0.37635769,0.300007,-0.5,-0.5,-0.5,-0.5,-0.5,-0.5
9,0.52306709,0.44158653,0.300007,0.300007,-0.4992,-0.5,-0.49142382,-0.5,-0.5,-0.5
10,0.057997712,-0.016923989,0.349998,0.32979225,-0.5,-0.5,-0.32267598,-0.5,-0.4870303,-0.5
11,0.15391101,0.100096,0.349998,0.29219798,-0.4992,-0.5,-0.4024751,-0.5,-0.48805338,-0.5
12,0.200941,0.11058586,0.349998,0.349998,-0.4992,-0.5,-0.38146882,-0.5,-0.48894564,-0.5
13,0.49539407,0.2659194,0.36741497,0.349998,-0.5,-0.5,-0.5,-0.5,-0.5,-0.5
14,0.49539407,0.35702808,0.36741497,0.349998,-0.4992,-0.5,-0.5,-0.5,-0.5,-0.5
15,-0.000732,-0.015466501,0.40296908,0.3279027,-0.5,-0.5,-0.32801123,-0.5,-0.49625538,-0.5
16,0.15956852,0.091293892,0.40610432,0.34891564,-0.4992,-0.5,-0.22736919,-0.5,-0.43861582,-0.5
17,0.200941,0.200941,0.400004,0.35615444,-0.4992,-0.5,-0.36011885,-0.5,-0.4304416,-0.5
18,0.61309109,0.27453726,0.400004,0.400004,-0.4992,-0.5,-0.21274,-0.5,-0.42763334,-0.5
19,0.63848681,0.31059182,0.400004,0.400004,-0.4992,-0.5,-0.5,-0.5,-0.5,-0.5
20,0.30096256,-0.0029022918,0.449995,0.43230758,-0.4992,-0.5,-0.47765042,-0.5,-0.5,-0.5
21,0.24067941,0.03338707,0.47468712,0.38966539,-0.4992,-0.5,-0.39552445,-0.5,-0.5,-0.5
22,0.200941,0.14205443,0.449995,0.31581856,-0.4992,-0.5,-0.5,-0.5,-0.44950748,-0.5
23,0.301769,0.24956449,0.449995,0.44915847,-0.4992,-0.5,-0.42228997,-0.5,-0.44552112,-0.5
24,0.679858,0.44867094,0.449995,0.41446181,-0.4992,-0.5,-0.5,-0.5,-0.5,-0.5
25,-0.082819903,-0.10156,0.2560249,0.250001,-0.4992,-0.5,-0.33303994,-0.357145,-0.49407635,-0.5
26,0.086833275,-0.0045396452,0.250001,0.250001,-0.4992,-0.5,-0.29288103,-0.37722417,-0.49821994,-0.5
27,0.100096,-0.029242261,0.25035665,0.250001,-0.4992,-0.5,-0.34348382,-0.37735849,-0.49918078,-0.5
28,0.20353432,-0.028058418,0.25501518,0.250001,-0.4992,-0.5,-0.357145,-0.357145,-0.5,-0.5
29,0.33251766,0.301769,0.250001,0.250001,-0.5,-0.5,-0.16762131,-0.36935214,-0.5,-0.5
30,0.50816592,0.478202,0.250001,0.23557638,-0.5,-0.5,-0.28462648,-0.36246959,-0.5,-0.5
31,0.0079226946,-0.10156,0.39749846,0.26690161,-0.4992,-0.5,-0.2866819,-0.357145,-0.5,-0.5
32,0.089796007,-0.000732,0.40995727,0.2614668,-0.4992,-0.5,-0.26442272,-0.36629204,-0.48095452,-0.5
33,0.100096,0.100096,0.300007,0.2789954,-0.4992,-0.5,-0.24293389,-0.357145,-0.46658545,-0.5
34,0.35082278,0.13419543,0.300007,0.300007,-0.4992,-0.5,-0.1746487,-0.357145,-0.47985179,-0.5
35,0.35082278,0.13419543,0.300007,0.300007,-0.4992,-0.5,-0.1746487,-0.357145,-0.47985179,-0.5
36,0.52659833,0.42129569,0.300007,0.300007,-0.4992,-0.5,-0.34327216,-0.36372,-0.5,-0.5
37,0.16500014,-0.10156,0.39749846,0.33194519,-0.4992,-0.5,-0.357145,-0.357145,-0.5,-0.5
38,0.16577413,-0.0039399353,0.39491312,0.34469945,-0.4992,-0.5,-0.26566752,-0.3631727,-0.4765962,-0.5
39,0.16577413,-0.0039399353,0.39491312,0.34469945,-0.4992,-0.5,-0.26566752,-0.3631727,-0.4765962,-0.5
40,0.40174862,0.19142519,0.349998,0.349998,-0.5,-0.5,-0.21855576,-0.357145,-0.4804315,-0.5
41,0.40174862,0.19142519,0.349998,0.349998,-0.5,-0.5,-0.21855576,-0.357145,-0.4804315,-0.5
42,0.49461303,0.20677394,0.349998,0.349998,-0.4992,-0.5,-0.18884912,-0.357145,-0.48570506,-0.5
43,0.10605388,-0.10156931,0.400004,0.33193489,-0.4992,-0.5,-0.357145,-0.35924423,-0.5,-0.5
44,0.1656395,-0.0022322563,0.400004,0.34328517,-0.4992,-0.5,-0.27005846,-0.3782716,-0.5,-0.5
45,0.1656395,-0.0022322563,0.400004,0.34328517,-0.4992,-0.5,-0.27005846,-0.3782716,-0.5,-0.5
46,0.200941,-0.0022382241,0.400004,0.38212339,-0.4992,-0.5,-0.27006091,-0.37813689,-0.5,-0.5
47,0.3371495,0.28453133,0.400004,0.35458022,-0.5,-0.5,-0.19169683,-0.357145,-0.47655112,-0.5
48,0.6331043,0.46152212,0.40431864,0.400004,-0.4992,-0.5,-0.19574849,-0.357145,-0.5,-0.5
49,0.043918331,-0.10156,0.46831539,0.33193182,-0.4992,-0.5,-0.357145,-0.35935258,-0.5,-0.5
50,0.16599054,-0.017951245,0.47407694,0.33598735,-0.4992,-0.5,-0.296706,-0.3780404,-0.5,-0.5
51,0.16508886,0.01332491,0.47622513,0.34585973,-0.4992,-0.5,-0.25902921,-0.37836884,-0.5,-0.5
52,0.200941,0.013320037,0.47623095,0.38530247,-0.4992,-0.5,-0.25903617,-0.37823199,-0.5,-0.5
53,0.679858,0.301769,0.449995,0.41688568,-0.5,-0.5,-0.31671905,-0.357145,-0.49313092,-0.5
54,0.679858,0.45517617,0.48088359,0.41688568,-0.4992,-0.5,-0.2575628,-0.357145,-0.5,-0.5
55,0.010564175,-0.000732,0.2155479,0.199994,-0.4992,-0.5,-0.17530252,-0.25158458,-0.43136395,-0.5
56,0.10163789,-0.022539011,0.20546142,0.199994,-0.4992,-0.5,-0.18678177,-0.22080973,-0.44565093,-0.5
57,0.21342508,0.023969993,0.22781572,0.199994,-0.4992,-0.5,-0.214282,-0.214282,-0.47745766,-0.5
58,0.3028783,0.2010486,0.199994,0.199994,-0.4992,-0.5,-0.098780587,-0.214282,-0.5,-0.5
59,-0.082055477,-0.10156,0.250001,0.250001,-0.4992,-0.5,0.028649226,-0.25062279,-0.45464371,-0.5
60,-0.000732,-0.013614064,0.250001,0.2301623,-0.4992,-0.5,-0.027582025,-0.25707336,-0.44181013,-0.5
61,0.12650365,0.100096,0.250001,0.24129605,-0.4992,-0.5,-0.083344818,-0.214282,-0.44870059,-0.5
62,0.36087161,0.17569019,0.3156674,0.250001,-0.4992,-0.5,-0.214282,-0.214282,-0.4836556,-0.5
63,0.36087161,0.17569019,0.3156674,0.250001,-0.4992,-0.5,-0.214282,-0.214282,-0.4836556,-0.5
64,0.59943036,0.39623931,0.250001,0.250001,-0.5,-0.5,-0.074773095,-0.214282,-0.5,-0.5
65,-0.067718879,-0.10156,0.300007,0.300007,-0.4992,-0.5,-0.054518949,-0.23946972,-0.49442663,-0.5
66,0.068470095,-0.000732,0.31242165,0.28466158,-0.4992,-0.5,-0.10261816,-0.23670905,-0.46251466,-0.5
67,0.100096,0.0067011548,0.33583403,0.300007,-0.4992,-0.5,-0.17006759,-0.22687261,-0.47366751,-0.5
68,0.48783499,0.15515257,0.300007,0.29306107,-0.4992,-0.5,-0.13268137,-0.214282,-0.4970115,-0.5
69,0.48783499,0.15515257,0.300007,0.29306107,-0.4992,-0.5,-0.13268137,-0.214282,-0.4970115,-0.5
70,0.50831519,0.3693211,0.30227959,0.300007,-0.4992,-0.5,-0.079134932,-0.214282,-0.5,-0.5
71,-0.09890921,-0.10156,0.349998,0.30302483,-0.4992,-0.5,-0.031688301,-0.22750096,-0.44981717,-0.5
72,0.068986734,-0.0077648011,0.349998,0.28430176,-0.4992,-0.5,-0.1058372,-0.23651454,-0.48878224,-0.5
73,0.100096,0.022432132,0.38278971,0.31773009,-0.4992,-0.5,-0.10860555,-0.22785467,-0.5,-0.5
74,0.4054272,0.19776451,0.349998,0.349998,-0.4992,-0.5,-0.2068908,-0.214282,-0.5,-0.5
75,0.4054272,0.19776451,0.349998,0.349998,-0.4992,-0.5,-0.2068908,-0.214282,-0.5,-0.5
76,0.65571454,0.37384925,0.38503011,0.349998,-0.4992,-0.5,-0.17306695,-0.214282,-0.5,-0.5
77,-0.073982515,-0.10156,0.4052108,0.400004,-0.4992,-0.5,-0.12085213,-0.214282,-0.47365665,-0.5
78,0.010539204,-0.000732,0.400004,0.37005684,-0.4992,-0.5,-0.16908214,-0.22729313,-0.45840411,-0.5
79,0.1273457,0.027931899,0.400004,0.36901791,-0.4992,-0.5,-0.16654628,-0.22148861,-0.45641579,-0.5
80,0.20257369,0.15783582,0.400004,0.400004,-0.4992,-0.5,-0.214282,-0.2158183,-0.5,-0.5
81,0.63541043,0.27325302,0.400004,0.35356122,-0.5,-0.5,-0.214282,-0.24189187,-0.5,-0.5
82,0.63541043,0.39127945,0.400004,0.35315704,-0.4992,-0.5,-0.214282,-0.24082392,-0.5,-0.5
83,-0.10156,-0.10156,0.449995,0.39731426,-0.5,-0.5,-0.14798344,-0.21949977,-0.47656368,-0.5
84,0.15693398,-0.000732,0.449995,0.41939757,-0.4992,-0.5,-0.2124858,-0.214282,-0.46966179,-0.5
85,0.1553499,0.044351787,0.449995,0.40973749,-0.4992,-0.5,-0.214282,-0.214282,-0.49286027,-0.5
86,0.21429321,0.15008796,0.449995,0.41289788,-0.4992,-0.5,-0.214282,-0.23292191,-0.5,-0.5
87,0.64101735,0.063181655,0.449995,0.4234251,-0.5,-0.5,-0.20471854,-0.214282,-0.5,-0.5
88,0.64101735,0.3610097,0.449995,0.43278222,-0.5,-0.5,-0.19808767,-0.214282,-0.5,-0.5
89,0.0043723616,-0.011806043,0.199994,0.199994,-0.4992,-0.5,0.032645413,-0.25367687,-0.45696359,-0.5
90,0.100096,0.06653677,0.199994,0.199994,-0.4992,-0.5,0.0090440224,-0.22133075,-0.5,-0.5
91,0.200941,0.05666856,0.199994,0.18420302,-0.5,-0.5,-0.0096876568,-0.089013198,-0.40573309,-0.5
92,0.54325355,0.054210066,0.199994,0.19705529,-0.5,-0.5,-0.071427,-0.071427,-0.5,-0.5
93,0.54371438,0.39397679,0.199994,0.199994,-0.4992,-0.5,-0.0049966893,-0.071427,-0.45867869,-0.5
94,-0.082055477,-0.10156,0.250001,0.250001,-0.4992,-0.5,0.028649226,-0.25062279,-0.45464371,-0.5
95,-0.000732,-0.013614064,0.250001,0.2301623,-0.4992,-0.5,-0.027582025,-0.25707336,-0.44181013,-0.5
96,0.100096,-0.014825666,0.250001,0.250001,-0.4992,-0.5,-0.052059766,-0.14089414,-0.42684168,-0.5
97,0.29293555,0.10761126,0.250001,0.250001,-0.4992,-0.5,-0.068295279,-0.12798016,-0.5,-0.5
98,0.30634452,0.28910843,0.250001,0.250001,-0.4992,-0.5,-0.071427,-0.12572051,-0.5,-0.5
99,0.50112688,0.28625183,0.32399419,0.250001,-0.5,-0.5,-0.071427,-0.088595882,-0.5,-0.5
100,-0.067718879,-0.10156,0.300007,0.300007,-0.4992,-0.5,-0.054518949,-0.23946972,-0.49442663,-0.5
101,0.046437251,-0.0093599665,0.300007,0.300007,-0.4992,-0.5,0.034662761,-0.072610744,-0.42400548,-0.5
102,0.37186365,0.066471983,0.36928577,0.300007,-0.4992,-0.5,0.068068017,-0.071427,-0.5,-0.5
103,0.56013578,0.200941,0.300007,0.300007,-0.5,-0.5,-0.039958846,-0.071427,-0.49542641,-0.5
104,0.56011471,0.28048755,0.33868216,0.300007,-0.4992,-0.5,-0.040011964,-0.071427,-0.5,-0.5
105,0.56011471,0.28048755,0.33868216,0.300007,-0.4992,-0.5,-0.040011964,-0.071427,-0.5,-0.5
106,-0.098655828,-0.10156,0.349998,0.34844413,-0.4992,-0.5,-0.01823614,-0.091770433,-0.5,-0.5
107,0.09402324,-0.000732,0.349998,0.349998,-0.4992,-0.5,0.026466712,-0.099477368,-0.44898071,-0.5
108,0.11968067,0.061594523,0.36526733,0.349998,-0.4992,-0.5,-0.071427,-0.11602306,-0.5,-0.5
109,0.56831234,0.058381228,0.37133772,0.349998,-0.4992,-0.5,-0.071427,-0.071427,-0.5,-0.5
110,0.49359385,0.29704966,0.349998,0.32023162,-0.4992,-0.5,-0.0080691208,-0.095025838,-0.49906652,-0.5
111,0.49359385,0.29704966,0.349998,0.32023162,-0.4992,-0.5,-0.0080691208,-0.095025838,-0.49906652,-0.5
112,-0.10156,-0.10156,0.400004,0.400004,-0.5,-0.5,-0.043812166,-0.21397364,-0.46748493,-0.5
113,0.050549624,-0.0091059042,0.400004,0.400004,-0.4992,-0.5,-0.050336549,-0.094329418,-0.5,-0.5
114,0.15756081,0.024135938,0.400004,0.400004,-0.4992,-0.5,-0.042539194,-0.12597846,-0.5,-0.5
115,0.41736773,0.040524071,0.400004,0.39692513,-0.4992,-0.5,-0.071427,-0.12503321,-0.5,-0.5
116,0.41736773,0.301769,0.400004,0.37977668,-0.4992,-0.5,-0.071427,-0.10224254,-0.5,-0.5
117,0.49869949,0.3925535,0.400004,0.400004,-0.4992,-0.5,0.023591282,-0.071427,-0.5,-0.5
118,-0.10156,-0.10156,0.449995,0.449995,-0.4992,-0.5,-0.060196568,-0.1151128,-0.46443962,-0.5
119,-0.000732,-0.000732,0.499999,0.449995,-0.5,-0.5,0.054555756,-0.18730374,-0.5,-0.5
120,0.15242713,0.060913927,0.499999,0.449995,-0.5,-0.5,0.15041213,-0.21054528,-0.5,-0.5
121,0.200941,0.06053881,0.499999,0.449995,-0.4992,-0.5,-0.034688389,-0.20110697,-0.47776257,-0.5
122,0.56086434,0.26778242,0.449995,0.449995,-0.4992,-0.5,0.20566161,-0.079484739,-0.5,-0.5
123,0.57638101,0.478202,0.449995,0.39907414,-0.5,-0.5,0.036593648,-0.071427,-0.43234766,-0.5
124,-0.10156,-0.10156,0.29207786,0.199994,-0.5,-0.5,0.071564976,0.069367098,-0.44230662,-0.5
125,0.013815988,-0.000732,0.23209238,0.199994,-0.4992,-0.5,0.24115929,0.063640088,-0.5,-0.5
126,0.13412525,0.100096,0.199994,0.16807729,-0.5,-0.5,0.077277174,0.052193919,-0.5,-0.5
127,0.27986703,0.200941,0.199994,0.199994,-0.5,-0.5,0.2792225,0.055121943,-0.5,-0.5
128,0.31095312,0.22889531,0.199994,0.199994,-0.5,-0.5,0.3352019,0.071427,-0.48984976,-0.5
129,0.478202,0.36400296,0.2515778,0.199994,-0.5,-0.5,0.38213807,0.067347829,-0.5,-0.5
130,-0.10156,-0.10156,0.250001,0.250001,-0.5,-0.5,0.35351665,0.042815961,-0.45326423,-0.5
131,0.16393208,-0.000732,0.27669796,0.250001,-0.5,-0.5,0.084860949,0.071427,-0.5,-0.5
132,0.1617832,0.026443778,0.30357169,0.250001,-0.5,-0.5,0.090106844,0.071427,-0.5,-0.5
133,0.24634647,0.200941,0.250001,0.2488881,-0.5,-0.5,0.11963023,0.071427,-0.48049604,-0.5
134,0.50867005,0.25005636,0.27433669,0.250001,-0.4992,-0.5,0.1392907,0.069234276,-0.49332726,-0.5
135,0.50821664,0.42707424,0.27842766,0.250001,-0.4992,-0.5,0.19621883,0.05974715,-0.5,-0.5
136,-0.10156,-0.10156,0.300007,0.2963501,-0.5,-0.5,0.09375338,0.058081085,-0.44818346,-0.5
137,0.00075177098,-0.000732,0.300007,0.300007,-0.4992,-0.5,0.20897179,-0.034407442,-0.44299939,-0.5
138,0.16774143,0.100096,0.300007,0.300007,-0.4992,-0.5,0.1241316,0.071427,-0.49070351,-0.5
139,0.200941,0.200941,0.31092737,0.300007,-0.4992,-0.5,0.23197072,0.071427,-0.5,-0.5
140,0.37599165,0.25707772,0.300007,0.300007,-0.4992,-0.5,0.071427,0.071427,-0.47953018,-0.5
141,0.67122924,0.44026197,0.300007,0.300007,-0.4992,-0.5,0.071427,0.060307525,-0.5,-0.5
142,-0.055921482,-0.10156,0.36392031,0.349998,-0.5,-0.5,0.32367621,-0.023194142,-0.5,-0.5
143,-0.000732,-0.000732,0.349998,0.31555839,-0.4992,-0.5,0.18527902,-0.051385047,-0.43914659,-0.5
144,0.50975548,0.073391894,0.349998,0.32627303,-0.5,-0.5,0.071427,0.071427,-0.5,-0.5
145,0.50975548,0.073391894,0.349998,0.32627303,-0.5,-0.5,0.071427,0.071427,-0.5,-0.5
146,0.50975548,0.22017485,0.349998,0.32912612,-0.4992,-0.5,0.071427,0.045708054,-0.5,-0.5
147,0.49962345,0.39275592,0.349998,0.349998,-0.5,-0.5,0.071427,0.040206516,-0.5,-0.5
148,-0.059703694,-0.10156,0.400004,0.37330502,-0.4992,-0.5,0.5,-0.0061009264,-0.46068306,-0.5
149,-0.000732,-0.005028995,0.400004,0.38290483,-0.4992,-0.5,0.074767842,0.058425645,-0.49086991,-0.5
150,0.100096,0.01764922,0.400004,0.400004,-0.4992,-0.5,0.17671284,0.063777731,-0.45366356,-0.5
151,0.679858,0.12395994,0.400004,0.36441241,-0.5,-0.5,0.19380413,0.071427,-0.5,-0.5
152,0.679858,0.28762323,0.41416996,0.400004,-0.5,-0.5,0.13992211,0.04508907,-0.5,-0.5
153,0.679858,0.46936808,0.400004,0.35451137,-0.5,-0.5,0.17844464,0.050460277,-0.5,-0.5
154,-0.087785213,-0.10156,0.449995,0.449995,-0.4992,-0.5,0.074657969,-0.1151128,-0.46443962,-0.5
155,-0.000732,-0.000732,0.499999,0.449995,-0.5,-0.5,0.11418745,-0.18730374,-0.47967923,-0.5
156,0.15695736,0.034173375,0.449995,0.449995,-0.5,-0.5,0.13312742,0.041816946,-0.5,-0.5
157,0.626728,0.17451281,0.449995,0.4200975,-0.5,-0.5,0.071427,0.071427,-0.5,-0.5
158,0.62640816,0.22517852,0.449995,0.41819546,-0.4992,-0.5,0.071427,0.062659718,-0.5,-0.5
159,0.62139681,0.38407706,0.449995,0.41223028,-0.4992,-0.5,0.071427,0.071427,-0.47876539,-0.5
160,0.013815988,-0.000732,0.23209238,0.199994,-0.4992,-0.5,0.24115929,0.063640088,-0.5,-0.5
161,0.11925837,0.0052530116,0.199994,0.199994,-0.5,-0.5,0.37728597,0.056691559,-0.5,-0.5
162,0.2700451,0.200941,0.199994,0.199994,-0.5,-0.5,0.2792225,0.19498756,-0.401042,-0.5
163,0.37489322,0.301769,0.199994,0.18739419,-0.5,-0.5,0.48113378,0.17250217,-0.43352711,-0.5
164,0.48273837,0.35447857,0.2250847,0.199994,-0.4992,-0.5,0.5,0.1607711,-0.44488195,-0.5
165,-0.10156,-0.10156,0.2596782,0.250001,-0.4992,-0.5,0.42591734,0.12213781,-0.5,-0.5
166,0.11822205,-0.000732,0.28880262,0.250001,-0.4992,-0.5,0.214282,0.073754171,-0.5,-0.5
167,0.100096,0.0068692616,0.32584042,0.250001,-0.4992,-0.5,0.26813934,0.079019147,-0.5,-0.5
168,0.34435784,0.11463221,0.250001,0.22558037,-0.4992,-0.5,0.5,0.214282,-0.40266839,-0.5
169,0.32465364,0.301769,0.250001,0.21398207,-0.5,-0.5,0.32154151,0.18595881,-0.40793506,-0.5
170,0.478202,0.40069346,0.30120465,0.250001,-0.4992,-0.5,0.34503911,0.15053629,-0.43479102,-0.5
171,-0.079213548,-0.10156,0.30435363,0.300007,-0.5,-0.5,0.29909856,0.10205423,-0.5,-0.5
172,-0.000732,-0.000732,0.300007,0.300007,-0.4992,-0.5,0.21463299,0.15300495,-0.4069322,-0.5
173,0.17931535,0.0056292955,0.300007,0.300007,-0.4992,-0.5,0.28525162,0.085968332,-0.49216754,-0.5
174,0.200941,0.14950889,0.33817101,0.300007,-0.4992,-0.5,0.26233362,0.20658701,-0.5,-0.5
175,0.50048756,0.14952484,0.300007,0.300007,-0.4992,-0.5,0.4851252,0.20654763,-0.49296903,-0.5
176,0.4840106,0.44893917,0.300007,0.25516934,-0.4992,-0.5,0.45563565,0.13977602,-0.44187133,-0.5
177,0.016126192,-0.10156,0.349998,0.349998,-0.4992,-0.5,0.32367621,0.18906769,-0.45751926,-0.5
178,0.0038976744,-0.000732,0.349998,0.349998,-0.5,-0.5,0.24018005,0.19083063,-0.42615564,-0.5
179,0.100096,0.0043815298,0.349998,0.32202997,-0.4992,-0.5,0.214282,0.15370979,-0.45614573,-0.5
180,0.2434578,0.1535629,0.36950838,0.349998,-0.4992,-0.5,0.5,0.20571235,-0.5,-0.5
181,0.301769,0.15293885,0.36671737,0.349998,-0.4992,-0.5,0.43304041,0.2058489,-0.5,-0.5
182,0.478202,0.40808466,0.349998,0.349998,-0.4992,-0.5,0.214282,0.2015615,-0.4695716,-0.5
183,-0.059703694,-0.10389857,0.400004,0.3735682,-0.4992,-0.5,0.5,0.16414589,-0.5,-0.5
184,-0.000732,-0.000732,0.400004,0.38229493,-0.4992,-0.5,0.5,0.214282,-0.46731749,-0.5
185,0.100096,0.037501497,0.400004,0.35477003,-0.4992,-0.5,0.5,0.21080461,-0.42075711,-0.5
186,0.679858,0.17096281,0.44732697,0.400004,-0.4992,-0.5,0.38825425,0.20190509,-0.5,-0.5
187,0.679858,0.17096281,0.44732697,0.400004,-0.4992,-0.5,0.38825425,0.20190509,-0.5,-0.5
188,0.679858,0.41228613,0.4380697,0.400004,-0.5,-0.5,0.38825425,0.14807952,-0.5,-0.5
189,-0.10156,-0.10156,0.449995,0.35108355,-0.4992,-0.5,0.33188871,-0.010862767,-0.48408546,-0.5
190,-0.000732,-0.034975348,0.449995,0.38229493,-0.4992,-0.5,0.5,0.16769379,-0.5,-0.5
191,0.100096,0.057261435,0.449995,0.449995,-0.4992,-0.5,0.35007705,0.214282,-0.5,-0.5
192,0.67626386,0.200941,0.449995,0.449995,-0.5,-0.5,0.28854535,0.214282,-0.5,-0.5
193,0.679858,0.301769,0.449995,0.449995,-0.4992,-0.5,0.35408812,0.19005205,-0.48796762,-0.5
194,0.679858,0.39537009,0.449995,0.449995,-0.4992,-0.5,0.5,0.18774942,-0.49816229,-0.5
195,0.08366392,-0.027744878,0.199994,0.19316349,-0.5,-0.5,0.5,0.2459862,-0.5,-0.5
196,0.100096,0.014941311,0.199994,0.18352638,-0.5,-0.5,0.42713205,0.23646686,-0.5,-0.5
197,0.200941,0.027688585,0.2867946,0.199994,-0.4992,-0.5,0.449398,0.23370561,-0.43649018,-0.5
198,0.37489322,0.301769,0.199994,0.18739419,-0.5,-0.5,0.48113378,0.17250217,-0.43352711,-0.5
199,0.48273837,0.35447857,0.2250847,0.199994,-0.4992,-0.5,0.5,0.1607711,-0.44488195,-0.5
200,-0.10156,-0.10279557,0.250001,0.250001,-0.4992,-0.5,0.42591734,0.26277,-0.4815428,-0.5
201,-0.000732,-0.000732,0.30606088,0.250001,-0.4992,-0.5,0.41036899,0.24006169,-0.5,-0.5
202,0.3497204,0.03028316,0.250001,0.22632057,-0.4992,-0.5,0.5,0.23309246,-0.40322806,-0.5
203,0.38196778,0.200941,0.250001,0.250001,-0.4992,-0.5,0.5,0.34620772,-0.40659358,-0.5
204,0.33599454,0.24618044,0.250001,0.250001,-0.4992,-0.5,0.5,0.18494577,-0.40179555,-0.5
205,0.6544509,0.40070509,0.250001,0.250001,-0.4992,-0.5,0.5,0.15048564,-0.46413417,-0.5
206,-0.06374408,-0.10156,0.300007,0.29097903,-0.4992,-0.5,0.42374201,0.2625414,-0.5,-0.5
207,0.066291302,-0.000732,0.300007,0.300007,-0.4992,-0.5,0.43264237,0.24005601,-0.49393822,-0.5
208,0.100096,0.100096,0.33347557,0.300007,-0.4992,-0.5,0.42412788,0.32860683,-0.5,-0.5
209,0.26210958,0.14952484,0.300007,0.300007,-0.4992,-0.5,0.5,0.20654763,-0.49296903,-0.5
210,0.301769,0.11007575,0.300007,0.29687383,-0.4992,-0.5,0.5,0.34617814,-0.5,-0.5
211,0.4840106,0.44893917,0.300007,0.25516934,-0.4992,-0.5,0.45563565,0.13977602,-0.44187133,-0.5
212,-0.10156,-0.10639879,0.36479392,0.349998,-0.5,-0.5,0.42115861,0.2636813,-0.4603999,-0.5
213,-0.000732,-0.0090337292,0.35722773,0.349998,-0.4992,-0.5,0.3879972,0.24196107,-0.40679816,-0.5
214,0.17237044,0.041551433,0.349998,0.349998,-0.4992,-0.5,0.5,0.23067342,-0.4338975,-0.5
215,0.200941,0.13560644,0.349998,0.3373198,-0.4992,-0.5,0.5,0.27333862,-0.5,-0.5
216,0.301769,0.15293885,0.36671737,0.349998,-0.4992,-0.5,0.43304041,0.2058489,-0.5,-0.5
217,0.679858,0.14539304,0.349998,0.29936948,-0.4992,-0.5,0.5,0.22534037,-0.5,-0.5
218,-0.10156,-0.12929,0.40323957,0.400004,-0.5,-0.5,0.494072,0.3506033,-0.5,-0.5
219,-0.000732,-0.000732,0.41832248,0.38229493,-0.4992,-0.5,0.5,0.24016707,-0.45663498,-0.5
220,0.10831581,0.047186415,0.400004,0.34917192,-0.4992,-0.5,0.5,0.22946371,-0.4478768,-0.5
221,0.679858,0.17096281,0.44732697,0.400004,-0.4992,-0.5,0.38825425,0.20190509,-0.5,-0.5
222,0.679858,0.17096281,0.44732697,0.400004,-0.4992,-0.5,0.38825425,0.20190509,-0.5,-0.5
223,0.679858,0.41228613,0.4380697,0.400004,-0.5,-0.5,0.38825425,0.14807952,-0.5,-0.5
224,-0.10156,-0.12667903,0.46152559,0.40474269,-0.4992,-0.5,0.5,0.34848235,-0.5,-0.5
225,-0.000732,-0.000732,0.449995,0.449995,-0.5,-0.5,0.41310277,0.25890307,-0.4767552,-0.5
226,0.11703672,0.064597712,0.449995,0.34501289,-0.4992,-0.5,0.5,0.22562779,-0.5,-0.5
227,0.679858,0.16839717,0.449995,0.415639,-0.4992,-0.5,0.5,0.21728354,-0.5,-0.5
228,0.679858,0.29384479,0.449995,0.449995,-0.5,-0.5,0.5,0.21681646,-0.5,-0.5
229,0.679858,0.39537009,0.449995,0.449995,-0.4992,-0.5,0.5,0.18774942,-0.49816229,-0.5
230,0.08366392,-0.027744878,0.199994,0.19316349,-0.5,-0.5,0.5,0.2459862,-0.5,-0.5
231,0.15899044,0.034438854,0.28687949,0.199994,-0.4992,-0.5,0.5,0.23220033,-0.4340046,-0.5
232,0.42787764,0.024648065,0.199994,0.18494162,-0.4992,-0.5,0.5,0.23430219,-0.48198157,-0.5
233,0.45399275,0.301769,0.199994,0.199994,-0.4992,-0.5,0.5,0.34395935,-0.43273126,-0.5
234,0.48273837,0.478202,0.199994,0.199994,-0.4992,-0.5,0.5,0.37341218,-0.5,-0.5
235,0.009393036,-0.10156,0.27964028,0.250001,-0.4992,-0.5,0.5,0.5,-0.5,-0.5
236,0.24047456,-0.011211881,0.250001,0.19428637,-0.4992,-0.5,0.5,0.24234616,-0.48036733,-0.5
237,0.3497204,0.03028316,0.250001,0.22632057,-0.4992,-0.5,0.5,0.23309246,-0.40322806,-0.5
238,0.38196778,0.200941,0.250001,0.250001,-0.4992,-0.5,0.5,0.34620772,-0.40659358,-0.5
239,0.41344514,0.301769,0.250001,0.250001,-0.4992,-0.5,0.5,0.45662195,-0.40987874,-0.5
240,0.6544509,0.40070509,0.250001,0.250001,-0.4992,-0.5,0.5,0.15048564,-0.46413417,-0.5
241,-0.083407771,-0.10301261,0.36919245,0.29133454,-0.4992,-0.5,0.5,0.26293028,-0.4802726,-0.5
242,0.0033002604,-0.054838892,0.30864031,0.28481968,-0.4992,-0.5,0.5,0.25213035,-0.5,-0.5
243,0.31567106,0.100096,0.300007,0.29507019,-0.4992,-0.5,0.5,0.39512368,-0.5,-0.5
244,0.26210958,0.14952484,0.300007,0.300007,-0.4992,-0.5,0.5,0.20654763,-0.49296903,-0.5
245,0.301769,0.11007575,0.300007,0.29687383,-0.4992,-0.5,0.5,0.34617814,-0.5,-0.5
246,0.478202,0.4710933,0.300007,0.25537662,-0.4992,-0.5,0.5,0.13483549,-0.49133253,-0.5
247,-0.030087346,-0.12156362,0.36891978,0.349998,-0.4992,-0.5,0.5,0.40971248,-0.5,-0.5
248,0.015524574,-0.033145518,0.36103442,0.34078481,-0.4992,-0.5,0.5,0.24734175,-0.41527989,-0.5
249,0.17237044,0.100096,0.349998,0.33047869,-0.4992,-0.5,0.5,0.44749914,-0.5,-0.5
250,0.200941,0.13560644,0.349998,0.3373198,-0.4992,-0.5,0.5,0.27333862,-0.5,-0.5
251,0.679858,0.14539304,0.349998,0.29936948,-0.4992,-0.5,0.5,0.22534037,-0.5,-0.5
252,0.679858,0.14539304,0.349998,0.29936948,-0.4992,-0.5,0.5,0.22534037,-0.5,-0.5
253,-0.035602644,-0.12027472,0.41547088,0.34393003,-0.4992,-0.5,0.5,0.41022377,-0.5,-0.5
254,-0.000732,-0.054707125,0.400004,0.38229493,-0.4992,-0.5,0.5,0.39203582,-0.5,-0.5
255,0.18512541,0.100096,0.400004,0.35050451,-0.4992,-0.5,0.5,0.49989032,-0.5,-0.5
256,0.55493848,0.17172226,0.45072349,0.400004,-0.4992,-0.5,0.5,0.20173891,-0.5,-0.5
257,0.55493848,0.17172226,0.45072349,0.400004,-0.4992,-0.5,0.5,0.20173891,-0.5,-0.5
258,0.55493848,0.46138226,0.45145505,0.400004,-0.5,-0.5,0.5,0.13714328,-0.5,-0.5
259,-0.10156,-0.12667903,0.46152559,0.40474269,-0.4992,-0.5,0.5,0.34848235,-0.5,-0.5
260,-0.000732,-0.058616134,0.46874403,0.4365382,-0.4992,-0.5,0.5,0.47736917,-0.5,-0.5
261,0.100096,0.097457974,0.449995,0.33535982,-0.4992,-0.5,0.5,0.48267355,-0.5,-0.5
262,0.679858,0.16839717,0.449995,0.415639,-0.4992,-0.5,0.5,0.21728354,-0.5,-0.5
263,0.679858,0.29384479,0.449995,0.449995,-0.5,-0.5,0.5,0.21681646,-0.5,-0.5
264,0.679858,0.39537009,0.449995,0.449995,-0.4992,-0.5,0.5,0.18774942,-0.49816229,-0.5
265,0.48591596,0.38662444,0.15,0.15,-0.4992,-0.5,-0.47035597,-0.5,-0.375,-0.375
266,0.081328051,-0.0023815571,0.199994,0.199994,-0.5,-0.5,-0.39328776,-0.5,-0.375,-0.41391347
267,0.100096,-0.0023198,0.21604082,0.199994,-0.4992,-0.5,-0.45087455,-0.5,-0.375,-0.39070572
268,0.21395556,0.16436607,0.199994,0.199994,-0.4992,-0.5,-0.32467602,-0.5,-0.36967965,-0.375
269,0.33430284,0.15653684,0.20784609,0.199994,-0.5,-0.5,-0.33208979,-0.5,-0.375,-0.42890924
270,0.50662117,0.44482502,0.199994,0.18539952,-0.4992,-0.5,-0.4494353,-0.5,-0.375,-0.375
271,0.028065294,-0.0066934452,0.250001,0.23753778,-0.4992,-0.5,-0.5,-0.5,-0.37093906,-0.375
272,0.10715192,-0.0092966849,0.250001,0.250001,-0.5,-0.5,-0.45618518,-0.5,-0.3517498,-0.375
273,0.42397499,0.17880255,0.250001,0.250001,-0.4992,-0.5,-0.48292268,-0.5,-0.375,-0.44888205
274,0.42397499,0.17880255,0.250001,0.250001,-0.4992,-0.5,-0.48292268,-0.5,-0.375,-0.44888205
275,0.53983904,0.46536393,0.4789033,0.250001,-0.5,-0.5,-0.47545487,-0.5,-0.375,-0.42133549
276,-0.099339814,-0.10156,0.300007,0.2833482,-0.5,-0.5,-0.49906237,-0.5,-0.31671865,-0.375
277,0.025543522,-0.000732,0.300007,0.300007,-0.5,-0.5,-0.35595524,-0.5,-0.35750444,-0.42511796
278,0.1539323,-0.00204305,0.30465953,0.29123729,-0.4992,-0.5,-0.34599076,-0.5,-0.35767806,-0.40085532
279,0.200941,0.15256348,0.44684751,0.300007,-0.4992,-0.5,-0.5,-0.5,-0.35905282,-0.40923775
280,0.50046376,0.301769,0.35178064,0.300007,-0.4992,-0.5,-0.5,-0.5,-0.375,-0.37581612
281,0.50046376,0.43619,0.47927222,0.300007,-0.4992,-0.5,-0.44746237,-0.5,-0.375,-0.39138185
282,-0.10156,-0.10156,0.35708021,0.30075903,-0.5,-0.5,-0.5,-0.5,-0.28668764,-0.38108974
283,0.15263283,-0.000732,0.349998,0.25308475,-0.4992,-0.5,-0.45772202,-0.5,-0.36359064,-0.375
284,0.15046866,0.049774154,0.349998,0.27231879,-0.4992,-0.5,-0.41055222,-0.5,-0.35058268,-0.42099821
285,0.200941,0.12589408,0.36465361,0.349998,-0.4992,-0.5,-0.36436209,-0.5,-0.36261123,-0.47168413
286,0.5763644,0.301769,0.35178064,0.349998,-0.4992,-0.5,-0.5,-0.5,-0.375,-0.38428354
287,0.5763644,0.43029569,0.47634815,0.349998,-0.4992,-0.5,-0.44501692,-0.5,-0.375,-0.39494189
288,-0.10156,-0.10156,0.40107546,0.29172286,-0.5,-0.5,-0.46797314,-0.5,-0.35441791,-0.375
289,-0.000732,-0.02202773,0.400004,0.39951481,-0.5,-0.5,-0.36069516,-0.5,-0.375,-0.375
290,0.28028126,0.091303068,0.400004,0.400004,-0.4992,-0.5,-0.43763217,-0.5,-0.37189492,-0.37894116
291,0.26946069,0.11111442,0.400004,0.400004,-0.4992,-0.5,-0.39463609,-0.5,-0.37342564,-0.37610882
292,0.55185989,0.26346492,0.48266926,0.400004,-0.5,-0.5,-0.5,-0.5,-0.375,-0.375
293,0.55293795,0.42434278,0.45454128,0.400004,-0.5,-0.5,-0.41618029,-0.5,-0.375,-0.375
294,-0.047850625,-0.10156,0.449995,0.31181407,-0.4992,-0.5,-0.49990075,-0.5,-0.36533631,-0.375
295,0.022115497,-0.038740182,0.449995,0.44664749,-0.4992,-0.5,-0.40874408,-0.5,-0.375,-0.375
296,0.31218033,0.078561562,0.45524909,0.449995,-0.4992,-0.5,-0.39128109,-0.5,-0.375,-0.38772222
297,0.31960665,0.18644913,0.449995,0.449995,-0.4992,-0.5,-0.42245199,-0.5,-0.33287142,-0.3924172
298,0.34268944,0.2112909,0.48043558,0.449995,-0.4992,-0.5,-0.5,-0.5,-0.33343233,-0.375
299,0.55304005,0.41844846,0.47114547,0.449995,-0.5,-0.5,-0.40973296,-0.5,-0.375,-0.375
300,-0.089764663,-0.10892634,0.199994,0.199994,-0.5,-0.5,-0.33671979,-0.357145,-0.375,-0.375
301,0.063019084,-0.0023561726,0.199994,0.199994,-0.5,-0.5,-0.33760823,-0.357145,-0.375,-0.375
302,0.12027624,0.017320066,0.20809981,0.199994,-0.5,-0.5,-0.32498068,-0.357145,-0.375,-0.375
303,0.45199113,0.026675435,0.199994,0.199994,-0.4992,-0.5,-0.32175688,-0.357145,-0.36897574,-0.375
304,0.45199113,0.026675435,0.199994,0.199994,-0.4992,-0.5,-0.32175688,-0.357145,-0.36897574,-0.375
305,0.48285514,0.37846079,0.199994,0.199994,-0.5,-0.5,-0.29597041,-0.357145,-0.33716576,-0.375
306,-0.090398167,-0.10156,0.250001,0.19613074,-0.5,-0.5,-0.3394733,-0.357145,-0.33287141,-0.375
307,0.0079834581,-0.0070698307,0.250001,0.250001,-0.5,-0.5,-0.2711358,-0.357145,-0.37186644,-0.375
308,0.100096,0.020046347,0.250001,0.250001,-0.4992,-0.5,-0.29135126,-0.357145,-0.375,-0.41370771
309,0.2391873,0.11137437,0.250001,0.250001,-0.4992,-0.5,-0.20905243,-0.357145,-0.375,-0.375
310,0.44859646,0.1070173,0.250001,0.250001,-0.5,-0.5,-0.26216092,-0.357145,-0.375,-0.43557491
311,0.55186949,0.067851656,0.250001,0.250001,-0.5,-0.5,-0.29845657,-0.357145,-0.375,-0.375
312,-0.083926574,-0.12929,0.30565728,0.23559601,-0.5,-0.5,-0.31722859,-0.357145,-0.33638494,-0.375
313,0.0070057158,-0.000732,0.30738804,0.300007,-0.4992,-0.5,-0.32173666,-0.357145,-0.36558259,-0.375
314,0.15765972,0.041513826,0.30134373,0.300007,-0.4992,-0.5,-0.31417963,-0.357145,-0.375,-0.375
315,0.38681978,0.20082325,0.300007,0.300007,-0.5,-0.5,-0.357145,-0.357145,-0.375,-0.47273264
316,0.38681978,0.20082325,0.300007,0.300007,-0.5,-0.5,-0.357145,-0.357145,-0.375,-0.47273264
317,0.679858,0.23511958,0.300007,0.300007,-0.4992,-0.5,-0.30234186,-0.44138182,-0.375,-0.41844416
318,-0.066917005,-0.10156,0.36833196,0.33945276,-0.4992,-0.5,-0.3033571,-0.357145,-0.34651639,-0.375
319,0.028548713,-0.015931282,0.36816386,0.34023009,-0.4992,-0.5,-0.20762246,-0.357145,-0.375,-0.375
320,0.100096,0.079396094,0.349998,0.34435701,-0.5,-0.5,-0.29623324,-0.357145,-0.375,-0.375
321,0.200941,0.15647744,0.349998,0.349998,-0.4992,-0.5,-0.357145,-0.357145,-0.375,-0.45973805
322,0.32506163,0.25830411,0.349998,0.33494386,-0.5,-0.5,-0.2711718,-0.357145,-0.375,-0.5
323,0.679858,0.27710335,0.349998,0.31588751,-0.4992,-0.5,-0.25734025,-0.39674185,-0.375,-0.42824628
324,-0.059172373,-0.10156,0.400004,0.38655285,-0.5,-0.5,-0.35575815,-0.357145,-0.375,-0.375
325,0.044021404,-0.01500895,0.400004,0.400004,-0.5,-0.5,-0.27237405,-0.357145,-0.375,-0.375
326,0.11791176,0.036489122,0.40450709,0.37381176,-0.5,-0.5,-0.29818029,-0.357145,-0.375,-0.375
327,0.24969627,0.17790884,0.400004,0.400004,-0.5,-0.5,-0.357145,-0.357145,-0.35631789,-0.375
328,0.679858,0.12867237,0.400004,0.400004,-0.5,-0.5,-0.357145,-0.39548138,-0.36864464,-0.375
329,0.679858,0.36181233,0.400004,0.400004,-0.5,-0.5,-0.3213877,-0.357145,-0.375,-0.375
330,-0.10006568,-0.11198967,0.45464021,0.449995,-0.5,-0.5,-0.357145,-0.357145,-0.36105975,-0.375
331,0.044483203,-0.000732,0.45041747,0.41072943,-0.5,-0.5,-0.20462179,-0.36612763,-0.3678385,-0.375
332,0.13690662,0.098759483,0.449995,0.41717032,-0.5,-0.5,-0.357145,-0.357145,-0.3665015,-0.375
333,0.2015268,0.12987938,0.449995,0.41820045,-0.5,-0.5,-0.357145,-0.357145,-0.375,-0.375
334,0.301769,0.23669267,0.449995,0.449995,-0.4992,-0.5,-0.357145,-0.43353607,-0.375,-0.39697082
335,0.679858,0.40151075,0.449995,0.42501591,-0.4992,-0.5,-0.35008203,-0.47178716,-0.375,-0.375
336,-0.024148297,-0.10156,0.199994,0.19226649,-0.5,-0.5,-0.17988103,-0.214282,-0.375,-0.375
337,-0.000732,-0.000732,0.22465898,0.199994,-0.5,-0.5,-0.056685531,-0.23838107,-0.37053417,-0.375
338,0.2318494,0.100096,0.21903275,0.199994,-0.4992,-0.5,-0.20106688,-0.24846079,-0.34969917,-0.375
339,0.25424994,0.19301169,0.199994,0.199994,-0.4992,-0.5,-0.039919067,-0.2408914,-0.34016343,-0.375
340,0.33299658,0.11267321,0.28554026,0.199994,-0.4992,-0.5,-0.17925367,-0.214282,-0.375,-0.375
341,0.64390614,0.2868438,0.22715169,0.199994,-0.5,-0.5,-0.214282,-0.214282,-0.32981657,-0.375
342,-0.076885129,-0.10156,0.250001,0.250001,-0.5,-0.5,0.055228575,-0.26232699,-0.37386697,-0.375
343,-0.000732,-0.021009475,0.250001,0.24243108,-0.5,-0.5,-0.17816831,-0.29618399,-0.36829253,-0.375
344,0.19358212,0.058943075,0.250001,0.250001,-0.4992,-0.5,-0.094323834,-0.2641627,-0.375,-0.375
345,0.200941,0.054343466,0.250001,0.250001,-0.4992,-0.5,-0.099830699,-0.25053812,-0.375,-0.375
346,0.34119683,0.039985901,0.250001,0.250001,-0.4992,-0.5,-0.17912405,-0.214282,-0.375,-0.375
347,0.54998322,0.10519466,0.250001,0.250001,-0.5,-0.5,-0.214282,-0.214282,-0.36103157,-0.375
348,-0.10156,-0.10156,0.300007,0.27691362,-0.4992,-0.5,0.059031674,-0.26156756,-0.375,-0.42617188
349,-0.000732,-0.037252797,0.300007,0.23093947,-0.4992,-0.5,-0.086743405,-0.28469494,-0.375,-0.375
350,0.100096,0.06021037,0.300007,0.27382463,-0.4992,-0.5,-0.19512028,-0.28780113,-0.35960462,-0.39117511
351,0.34045089,0.14226155,0.300007,0.24709938,-0.4992,-0.5,-0.19011493,-0.214282,-0.375,-0.375
352,0.34045089,0.14226155,0.300007,0.24709938,-0.4992,-0.5,-0.19011493,-0.214282,-0.375,-0.375
353,0.58903001,0.1882355,0.300007,0.25645159,-0.5,-0.5,-0.214282,-0.214282,-0.375,-0.4392718
354,-0.045939144,-0.10156,0.349998,0.349998,-0.4992,-0.5,-0.20931145,-0.2597253,-0.37476247,-0.39321742
355,-0.000732,-0.0033750907,0.3812023,0.349998,-0.4992,-0.5,-0.16641566,-0.214282,-0.375,-0.375
356,0.14163835,-0.0033750907,0.3812023,0.349998,-0.4992,-0.5,-0.13305665,-0.214282,-0.375,-0.375
357,0.35759453,0.200941,0.35053469,0.349998,-0.4992,-0.5,-0.088842972,-0.214282,-0.375,-0.375
358,0.35488738,0.28847191,0.349998,0.33348915,-0.4992,-0.5,-0.214282,-0.214282,-0.375,-0.375
359,0.55021407,0.31257802,0.349998,0.349998,-0.5,-0.5,-0.214282,-0.214282,-0.375,-0.375
360,-0.10156,-0.11402115,0.499999,0.400004,-0.5,-0.5,-0.14855713,-0.22785591,-0.36818753,-0.375
361,0.021364192,-0.023246058,0.400004,0.39514943,-0.5,-0.5,-0.214282,-0.26238811,-0.375,-0.375
362,0.14343398,0.100096,0.400004,0.400004,-0.4992,-0.5,0.076267673,-0.25823817,-0.375,-0.39256255
363,0.200941,0.200941,0.400004,0.400004,-0.5,-0.5,-0.21242477,-0.21966626,-0.36221146,-0.375
364,0.36011857,0.301769,0.400004,0.36526169,-0.5,-0.5,-0.010513491,-0.214282,-0.35378076,-0.375
365,0.6118551,0.39075394,0.400004,0.35524382,-0.5,-0.5,-0.214282,-0.214282,-0.375,-0.375
366,-0.10156,-0.12161998,0.499999,0.40594912,-0.5,-0.5,-0.14855713,-0.22696929,-0.36859818,-0.375
367,-0.000732,-0.010627455,0.46070872,0.3925383,-0.5,-0.5,-0.214282,-0.24932661,-0.36220607,-0.375
368,0.10755573,0.013093922,0.449995,0.449995,-0.4992,-0.5,0.27387029,-0.25465947,-0.35839448,-0.375
369,0.200941,0.18759887,0.449995,0.449995,-0.4992,-0.5,0.037874751,-0.214282,-0.375,-0.37989003
370,0.37290327,0.301769,0.449995,0.44322575,-0.5,-0.5,-0.1700547,-0.214282,-0.3656495,-0.375
371,0.55009696,0.36162478,0.449995,0.449995,-0.5,-0.5,-0.18812821,-0.214282,-0.375,-0.375
372,0.60042306,0.46928153,0.18619476,0.15,-0.4992,-0.5,0.017469879,-0.12114528,-0.375,-0.375
373,-0.018039458,-0.10156,0.199994,0.199994,-0.5,-0.5,-0.064181133,-0.14328263,-0.375,-0.38605152
374,-0.000732,-0.040040129,0.199994,0.199994,-0.5,-0.5,-0.056685531,-0.14513738,-0.36542355,-0.375
375,0.100096,0.014273269,0.199994,0.19375496,-0.5,-0.5,0.051075985,-0.0774847,-0.375,-0.37585467
376,0.25424994,0.19301169,0.199994,0.199994,-0.4992,-0.5,-0.039919067,-0.2408914,-0.34016343,-0.375
377,0.301769,0.18519077,0.199994,0.199994,-0.5,-0.5,-0.053483232,-0.15408867,-0.33637642,-0.375
378,0.679858,0.4590876,0.20911286,0.17304997,-0.4992,-0.5,0.0099261078,-0.092094013,-0.375,-0.38108247
379,-0.076885129,-0.10156,0.250001,0.250001,-0.5,-0.5,0.055228575,-0.16264792,-0.36809026,-0.375
380,0.0064284787,-0.000732,0.250001,0.250001,-0.4992,-0.5,-0.0029001669,-0.13178138,-0.375,-0.40251155
381,0.16298487,0.062433539,0.250001,0.250001,-0.4992,-0.5,-0.071427,-0.27450187,-0.375,-0.375
382,0.200941,0.054740609,0.250001,0.22536289,-0.5,-0.5,-0.065712378,-0.25171451,-0.375,-0.375
383,0.679858,0.21085143,0.250001,0.23485454,-0.4992,-0.5,0.2851108,-0.099005212,-0.34876482,-0.375
384,0.679858,0.31081869,0.250001,0.1909246,-0.4992,-0.5,-0.071427,-0.096570993,-0.375,-0.375
385,-0.10156,-0.10156,0.300007,0.27691362,-0.4992,-0.5,0.059031674,-0.26156756,-0.375,-0.42617188
386,-0.000732,-0.03278123,0.300007,0.300007,-0.4992,-0.5,-0.0026224706,-0.089647427,-0.35824015,-0.375
387,0.11857555,0.100096,0.300007,0.300007,-0.4992,-0.5,0.18210172,-0.11554389,-0.375,-0.375
388,0.21142017,0.19298497,0.300007,0.300007,-0.5,-0.5,0.090773305,-0.1432626,-0.35537661,-0.375
389,0.54060468,0.11198735,0.300007,0.300007,-0.5,-0.5,-0.071427,-0.086321216,-0.36781382,-0.375
390,0.54060468,0.11198735,0.300007,0.300007,-0.5,-0.5,-0.071427,-0.086321216,-0.36781382,-0.375
391,-0.10156,-0.10156,0.349998,0.349998,-0.4992,-0.5,0.073914609,-0.093416985,-0.3612472,-0.375
392,0.069239973,-0.01409821,0.349998,0.33754593,-0.4992,-0.5,0.15335989,-0.16234715,-0.375,-0.375
393,0.100096,0.0053034081,0.349998,0.349998,-0.5,-0.5,0.054160682,-0.071427,-0.375,-0.41580738
394,0.20213667,0.200941,0.349998,0.26527368,-0.5,-0.5,-0.052835695,-0.071427,-0.36507463,-0.375
395,0.30530725,0.29088206,0.349998,0.349998,-0.4992,-0.5,-0.071427,-0.071427,-0.35418355,-0.375
396,0.63889296,0.46807751,0.349998,0.34109196,-0.4992,-0.5,-0.071427,-0.11873453,-0.375,-0.375
397,-0.10156,-0.12221829,0.400004,0.39587566,-0.4992,-0.5,-0.045947681,-0.14775628,-0.375,-0.38215882
398,-0.00011908503,-0.000732,0.400004,0.400004,-0.5,-0.5,0.0691255,-0.17180386,-0.375,-0.375
399,0.14343398,0.100096,0.400004,0.400004,-0.4992,-0.5,0.076267673,-0.25823817,-0.375,-0.39256255
400,0.21372376,0.200941,0.43324041,0.400004,-0.4992,-0.5,0.11128655,-0.1086911,-0.375,-0.375
401,0.40484547,0.301769,0.400004,0.36526169,-0.5,-0.5,-0.010513491,-0.071554775,-0.34043038,-0.375
402,0.679858,0.41166557,0.400004,0.400004,-0.5,-0.5,0.14461601,-0.071427,-0.32996385,-0.375
403,-0.014787451,-0.10156,0.449995,0.449995,-0.4992,-0.5,0.20004059,-0.24128175,-0.36828424,-0.375
404,0.13413593,-0.000732,0.449995,0.41629761,-0.5,-0.5,0.013771417,-0.25304627,-0.36082318,-0.375
405,0.10547022,0.100096,0.449995,0.449995,-0.4992,-0.5,0.29427788,-0.13927058,-0.375,-0.375
406,0.200941,0.020954599,0.449995,0.449995,-0.4992,-0.5,0.037874751,-0.071427,-0.375,-0.37989003
407,0.679858,0.23420659,0.449995,0.41450156,-0.5,-0.5,0.17457328,-0.10896682,-0.375,-0.375
408,0.679858,0.478202,0.499999,0.449995,-0.4992,-0.5,-0.016582532,-0.10005856,-0.375,-0.39395975
409,0.36047481,0.27031115,0.15,0.15,-0.5,-0.5,0.071427,0.056826964,-0.375,-0.375
410,0.51167515,0.42742333,0.15,0.15,-0.5,-0.5,0.11892814,0.071427,-0.375,-0.375
411,-0.10156,-0.11415272,0.199994,0.199994,-0.5,-0.5,0.10410161,-0.15670409,-0.375,-0.375
412,0.057770506,-0.0054329084,0.20088119,0.199994,-0.5,-0.5,0.071427,0.0240756,-0.375,-0.375
413,0.12942237,0.023935149,0.199994,0.199994,-0.5,-0.5,0.071427,0.044274485,-0.36171214,-0.375
414,0.24738117,0.13714738,0.199994,0.199994,-0.5,-0.5,0.17028691,0.071427,-0.375,-0.449271
415,0.43870535,0.301769,0.199994,0.199994,-0.4992,-0.5,0.14870357,0.064675134,-0.36703235,-0.375
416,0.679858,0.42557095,0.22731553,0.199994,-0.4992,-0.5,0.3634188,0.067936569,-0.36712709,-0.375
417,-0.10156,-0.10320646,0.250001,0.23866661,-0.4992,-0.5,0.16604936,-0.08998668,-0.375,-0.375
418,0.0038237666,-0.000732,0.250001,0.250001,-0.4992,-0.5,0.099352027,0.02242646,-0.375,-0.375
419,0.100096,0.100096,0.27825068,0.250001,-0.5,-0.5,0.2598732,-0.0069469966,-0.375,-0.375
420,0.21865407,0.200941,0.250001,0.23466155,-0.5,-0.5,0.26629458,0.071427,-0.375,-0.375
421,0.3274691,0.301769,0.250001,0.250001,-0.5,-0.5,0.46820586,-0.017454218,-0.34993697,-0.375
422,0.679858,0.38367283,0.250001,0.250001,-0.4992,-0.5,0.28223581,0.067640346,-0.375,-0.46156892
423,-0.082453977,-0.10156,0.300007,0.300007,-0.4992,-0.5,0.15570681,-0.0053279322,-0.375,-0.375
424,-0.000732,-0.000732,0.300007,0.300007,-0.4992,-0.5,0.27975604,0.028907956,-0.375,-0.39220522
425,0.11857555,0.100096,0.300007,0.300007,-0.4992,-0.5,0.18210172,-0.11554389,-0.375,-0.375
426,0.200941,0.19845421,0.300007,0.300007,-0.4992,-0.5,0.10069591,0.059277244,-0.375,-0.375
427,0.301769,0.29682342,0.300007,0.22828678,-0.5,-0.5,0.29871311,0.024013611,-0.375,-0.375
428,0.679858,0.44111101,0.300007,0.23705531,-0.4992,-0.5,0.1072789,0.071427,-0.375,-0.375
429,-0.10156,-0.10156,0.349998,0.33153102,-0.5,-0.5,0.073914609,-0.0049768726,-0.375,-0.375
430,0.068925769,-0.0051456509,0.349998,0.34691637,-0.5,-0.5,0.1534576,-0.06428637,-0.375,-0.43061129
431,0.100096,0.100096,0.349998,0.349998,-0.4992,-0.5,0.071427,0.014334956,-0.375,-0.38722735
432,0.200941,0.12269624,0.349998,0.349998,-0.4992,-0.5,0.34574698,-0.012105201,-0.375,-0.375
433,0.57441422,0.26350801,0.349998,0.34245347,-0.4992,-0.5,0.071427,0.042421651,-0.33238011,-0.375
434,0.57441422,0.26350801,0.349998,0.34245347,-0.4992,-0.5,0.071427,0.042421651,-0.33238011,-0.375
435,0.091311695,-0.10156,0.400004,0.400004,-0.5,-0.5,0.084615479,0.067206467,-0.3528288,-0.375
436,0.017664656,-0.0080587933,0.400004,0.400004,-0.5,-0.5,0.071427,0.025899764,-0.35259916,-0.375
437,0.14748358,0.0090798015,0.400004,0.400004,-0.4992,-0.5,0.071427,0.062729131,-0.35075605,-0.375
438,0.23055563,0.16400043,0.400004,0.400004,-0.4992,-0.5,0.1057129,0.071427,-0.36657073,-0.375
439,0.41356945,0.17270361,0.400004,0.400004,-0.4992,-0.5,0.10702605,-0.035088496,-0.375,-0.375
440,0.679858,0.37576415,0.400004,0.400004,-0.5,-0.5,0.13766414,-0.060363025,-0.33160299,-0.375
441,-0.014787451,-0.10156,0.449995,0.449995,-0.4992,-0.5,0.20004059,-0.050616811,-0.375,-0.375
442,0.094828276,-0.030957217,0.449995,0.449995,-0.5,-0.5,0.26353745,6.9604303e-05,-0.375,-0.375
443,0.10547022,0.100096,0.449995,0.449995,-0.4992,-0.5,0.29427788,-0.13927058,-0.375,-0.375
444,0.200941,0.200941,0.449995,0.449995,-0.5,-0.5,0.29877755,-0.061942198,-0.375,-0.375
445,0.301769,0.18282512,0.449995,0.449995,-0.5,-0.5,0.30947352,-0.022256823,-0.375,-0.375
446,0.679858,0.45700912,0.449995,0.39673931,-0.5,-0.5,0.14081858,-0.018741605,-0.33267128,-0.375
447,0.679858,0.58780618,0.300007,0.29371522,-0.4992,-0.5,-0.49176534,-0.5,-0.5,-0.5
448,0.679858,0.61889522,0.349998,0.32283428,-0.4992,-0.5,-0.47002319,-0.5,-0.5,-0.5
449,0.679858,0.53826692,0.43783331,0.38602553,-0.4992,-0.5,-0.5,-0.5,-0.5,-0.5
450,0.679858,0.52787506,0.46134618,0.41446181,-0.4992,-0.5,-0.5,-0.5,-0.49544481,-0.5
451,0.679858,0.67663326,0.29115025,0.250001,-0.5,-0.5,-0.357145,-0.36587721,-0.5,-0.5
452,0.679858,0.67357794,0.300007,0.28901609,-0.4992,-0.5,-0.357145,-0.35776244,-0.5,-0.5
453,0.679858,0.679858,0.349998,0.34781499,-0.5,-0.5,-0.23531583,-0.35952135,-0.5,-0.5
454,0.679858,0.44173021,0.400004,0.34781499,-0.5,-0.5,-0.24347488,-0.35952135,-0.5,-0.5
455,0.679858,0.45517617,0.48088359,0.41688568,-0.4992,-0.5,-0.2575628,-0.357145,-0.5,-0.5
456,0.679858,0.65128736,0.199994,0.199994,-0.4992,-0.5,-0.11464594,-0.22578073,-0.5,-0.5
457,0.679858,0.65935074,0.250001,0.23847973,-0.5,-0.5,-0.214282,-0.2207082,-0.5,-0.5
458,0.679858,0.679858,0.300007,0.300007,-0.4992,-0.5,-0.016772959,-0.25501912,-0.5,-0.5
459,0.679858,0.37139084,0.349998,0.349998,-0.5,-0.5,-0.17353919,-0.24899428,-0.5,-0.5
460,0.679858,0.37355865,0.400004,0.36609061,-0.4992,-0.5,-0.11044857,-0.22260689,-0.5,-0.5
461,0.679858,0.47951799,0.449995,0.449995,-0.4992,-0.5,-0.214282,-0.23136301,-0.5,-0.5
462,0.679858,0.679858,0.199994,0.199994,-0.4992,-0.5,-0.038645393,-0.093175479,-0.5,-0.5
463,0.679858,0.48759449,0.250001,0.250001,-0.5,-0.5,-0.071427,-0.144982,-0.5,-0.5
464,0.679858,0.679858,0.300007,0.300007,-0.4992,-0.5,-0.016772959,-0.075262675,-0.5,-0.5
465,0.679858,0.28445544,0.349998,0.34838286,-0.5,-0.5,-0.032259731,-0.088531858,-0.49026557,-0.5
466,0.679858,0.37297351,0.400004,0.400004,-0.4992,-0.5,-0.015618283,-0.16177859,-0.45978019,-0.5
467,0.679858,0.42425996,0.449995,0.41494089,-0.5,-0.5,-0.071427,-0.1835919,-0.45045135,-0.5
468,0.679858,0.679858,0.199994,0.19491757,-0.5,-0.5,0.16993946,0.06629051,-0.5,-0.5
469,0.679858,0.64033008,0.25589755,0.250001,-0.5,-0.5,0.1361563,0.070290096,-0.5,-0.5
470,0.679858,0.52005999,0.32633869,0.300007,-0.5,-0.5,0.071427,0.060801948,-0.5,-0.5
471,0.679858,0.46820466,0.40367075,0.349998,-0.5,-0.5,0.16441279,0.051316646,-0.5,-0.5
472,0.679858,0.63959081,0.41634899,0.400004,-0.4992,-0.5,0.071427,0.041865975,-0.5,-0.5
473,0.679858,0.58722392,0.449995,0.449995,-0.4992,-0.5,0.25388379,0.032380673,-0.5,-0.5
474,0.679858,0.61621069,0.20127122,0.199994,-0.4992,-0.5,0.5,0.10238056,-0.5,-0.5
475,0.679858,0.679858,0.26055133,0.250001,-0.5,-0.5,0.2780066,0.088242382,-0.5,-0.5
476,0.679858,0.57066225,0.300007,0.300007,-0.4992,-0.5,0.32745865,0.11263088,-0.5,-0.5
477,0.679858,0.66597031,0.422288,0.33819506,-0.4992,-0.5,0.5,0.09149126,-0.47869401,-0.5
478,0.679858,0.58423567,0.400004,0.400004,-0.4992,-0.5,0.40744092,0.10969777,-0.47427971,-0.5
479,0.679858,0.679858,0.449995,0.42322392,-0.5,-0.5,0.44041621,0.214282,-0.44671557,-0.5
480,0.679858,0.61621069,0.20127122,0.199994,-0.4992,-0.5,0.5,0.10238056,-0.5,-0.5
481,0.679858,0.38221266,0.250001,0.250001,-0.4992,-0.5,0.48160276,0.32213189,-0.45912594,-0.5
482,0.679858,0.60889889,0.300007,0.300007,-0.4992,-0.5,0.45379159,0.11118755,-0.5,-0.5
483,0.679858,0.66597031,0.422288,0.33819506,-0.4992,-0.5,0.5,0.09149126,-0.47869401,-0.5
484,0.679858,0.58423567,0.400004,0.400004,-0.4992,-0.5,0.40744092,0.10969777,-0.47427971,-0.5
485,0.679858,0.679858,0.449995,0.42322392,-0.5,-0.5,0.44041621,0.26110875,-0.5,-0.5
486,0.679858,0.61621069,0.20127122,0.199994,-0.4992,-0.5,0.5,0.10238056,-0.5,-0.5
487,0.679858,0.39139964,0.250001,0.250001,-0.4992,-0.5,0.5,0.32213189,-0.45889545,-0.5
488,0.679858,0.60009983,0.300007,0.300007,-0.4992,-0.5,0.5,0.10606608,-0.48860636,-0.5
489,0.679858,0.57097366,0.349998,0.349998,-0.4992,-0.5,0.5,0.44429079,-0.5,-0.5
490,0.679858,0.66597031,0.422288,0.33819506,-0.4992,-0.5,0.5,0.09149126,-0.47869401,-0.5
491,0.679858,0.39537009,0.449995,0.449995,-0.4992,-0.5,0.5,0.18774942,-0.49816229,-0.5
492,0.679858,0.67841676,0.199994,0.199994,-0.4992,-0.5,-0.5,-0.5,-0.375,-0.37626622
493,0.679858,0.51314406,0.47825758,0.250001,-0.4992,-0.5,-0.42945171,-0.5,-0.375,-0.38637695
494,0.679858,0.47196717,0.4760245,0.28466438,-0.4992,-0.5,-0.45406184,-0.5,-0.375,-0.41123626
495,0.679858,0.47196717,0.4760245,0.28466438,-0.4992,-0.5,-0.45406184,-0.5,-0.375,-0.41123626
496,0.679858,0.47196717,0.4760245,0.28466438,-0.4992,-0.5,-0.45406184,-0.5,-0.375,-0.41123626
497,0.679858,0.42165253,0.45189825,0.42282058,-0.5,-0.5,-0.41323764,-0.5,-0.375,-0.375
498,0.679858,0.63384886,0.199994,0.187079,-0.4992,-0.5,-0.357145,-0.38694346,-0.3575622,-0.375
499,0.679858,0.60790346,0.31181153,0.23381033,-0.4992,-0.5,-0.357145,-0.357145,-0.34185141,-0.375
500,0.679858,0.59421586,0.30514097,0.26021959,-0.4992,-0.5,-0.357145,-0.357145,-0.35089798,-0.375
501,0.679858,0.58842666,0.38724596,0.26106176,-0.4992,-0.5,-0.357145,-0.357145,-0.375,-0.375
502,0.679858,0.5376511,0.41190204,0.400004,-0.4992,-0.5,-0.357145,-0.36497637,-0.32795661,-0.375
503,0.679858,0.51938221,0.449995,0.449995,-0.4992,-0.5,-0.357145,-0.47417427,-0.36882017,-0.375
504,0.679858,0.665588,0.199994,0.199994,-0.5,-0.5,-0.03979875,-0.23388108,-0.375,-0.38186883
505,0.679858,0.66528809,0.250001,0.250001,-0.4992,-0.5,-0.214282,-0.214282,-0.375,-0.3808777
506,0.679858,0.55151042,0.300007,0.300007,-0.5,-0.5,-0.214282,-0.22025494,-0.31868891,-0.375
507,0.679858,0.38478504,0.349998,0.32026288,-0.4992,-0.5,-0.214282,-0.27785418,-0.375,-0.44599783
508,0.679858,0.39748553,0.400004,0.38268806,-0.4992,-0.5,-0.214282,-0.27972157,-0.375,-0.37625973
509,0.679858,0.3768708,0.47553913,0.449995,-0.5,-0.5,-0.214282,-0.28173499,-0.375,-0.375
510,0.679858,0.57792644,0.19655198,0.15,-0.4992,-0.5,0.032618324,-0.071427,-0.375,-0.38345017
511,0.679858,0.4590876,0.20911286,0.17304997,-0.4992,-0.5,0.0099261078,-0.092094013,-0.375,-0.38108247
512,0.679858,0.62023594,0.250001,0.21170459,-0.4992,-0.5,0.019523987,-0.071427,-0.375,-0.42087415
513,0.679858,0.55274995,0.300007,0.180328,-0.4992,-0.5,-0.066688708,-0.071463382,-0.375,-0.375
514,0.679858,0.679858,0.41955254,0.349998,-0.4992,-0.5,0.0038933773,-0.10538547,-0.375,-0.375
515,0.679858,0.66927715,0.40290073,0.400004,-0.5,-0.5,0.1944993,-0.10816349,-0.375,-0.375
516,0.679858,0.64569372,0.449995,0.38725581,-0.5,-0.5,0.14081858,-0.07688977,-0.375,-0.375
517,0.679858,0.58012164,0.15,0.15,-0.4992,-0.5,0.071427,-0.072236913,-0.375,-0.38337848
518,0.679858,0.42557095,0.22731553,0.199994,-0.4992,-0.5,0.3634188,0.067936569,-0.36712709,-0.375
519,0.679858,0.66086489,0.26646896,0.250001,-0.4992,-0.5,0.071427,0.012087497,-0.375,-0.46097314
520,0.679858,0.67767825,0.300007,0.22792456,-0.4992,-0.5,0.071427,0.03593902,-0.375,-0.42444506
521,0.679858,0.62679059,0.349998,0.349998,-0.4992,-0.5,0.079572812,-0.086717963,-0.375,-0.40486558
522,0.679858,0.66927715,0.40290073,0.400004,-0.5,-0.5,0.1944993,-0.10816349,-0.375,-0.375
523,0.679858,0.679858,0.449995,0.38553868,-0.5,-0.5,0.14081858,-0.070575474,-0.375,-0.375
524,0.46111148,0.301769,0.15,0.15,-0.5,-0.5,0.42164273,0.20189026,-0.375,-0.3987853
525,0.53677375,0.478202,0.15067048,0.15,-0.5,-0.5,0.3420418,0.12983352,-0.375,-0.38383415
526,0.679858,0.679858,0.15,0.15,-0.5,-0.5,0.3728652,0.11330566,-0.375,-0.42009675
527,-0.000732,-0.036008262,0.199994,0.18485979,-0.5,-0.5,0.23464756,0.17199252,-0.375,-0.375
528,0.100096,0.100096,0.199994,0.19402266,-0.5,-0.5,0.22394153,0.21395107,-0.36433237,-0.375
529,0.35575056,0.200941,0.199994,0.199994,-0.5,-0.5,0.39553877,0.19219143,-0.375,-0.40086525
530,0.35858482,0.301769,0.2397159,0.199994,-0.4992,-0.5,0.5,0.2117897,-0.375,-0.375
531,0.49251231,0.32080351,0.199994,0.1979804,-0.4992,-0.5,0.5,0.16473167,-0.375,-0.375
532,0.679858,0.36280083,0.27035119,0.199994,-0.4992,-0.5,0.5,0.15601973,-0.37338694,-0.39583732
533,-0.065585496,-0.10156,0.250001,0.250001,-0.5,-0.5,0.2369684,0.13510862,-0.375,-0.38544145
534,0.11713965,-0.01641271,0.250001,0.250001,-0.5,-0.5,0.37999358,0.050265025,-0.375,-0.375
535,0.100096,0.099077196,0.31049664,0.250001,-0.5,-0.5,0.30682561,0.214282,-0.375,-0.375
536,0.34443865,0.200941,0.250001,0.22579269,-0.5,-0.5,0.26629458,0.19150883,-0.375,-0.375
537,0.33835833,0.301769,0.250001,0.20239486,-0.5,-0.5,0.46820586,0.16902345,-0.375,-0.375
538,0.679858,0.34348734,0.25422285,0.21063329,-0.4992,-0.5,0.5,0.16061924,-0.36998127,-0.40674325
539,0.679858,0.34348734,0.25422285,0.21063329,-0.4992,-0.5,0.5,0.16061924,-0.36998127,-0.40674325
540,-0.10156,-0.12929,0.300007,0.29874838,-0.4992,-0.5,0.34181354,0.091776683,-0.375,-0.39000675
541,-0.000732,-0.000732,0.300007,0.300007,-0.4992,-0.5,0.27975604,0.028907956,-0.375,-0.39220522
542,0.100096,0.099077196,0.31049664,0.300007,-0.5,-0.5,0.37961711,0.214282,-0.375,-0.375
543,0.39881222,0.099033043,0.300007,0.24612871,-0.4992,-0.5,0.4150018,0.214282,-0.375,-0.375
544,0.31806549,0.301769,0.300007,0.20239222,-0.5,-0.5,0.30861679,0.16907039,-0.375,-0.375
545,0.6117741,0.478202,0.300007,0.26435808,-0.4992,-0.5,0.5,0.21033796,-0.375,-0.47781519
546,0.679858,0.54087189,0.300007,0.25259138,-0.4992,-0.5,0.5,0.11785711,-0.375,-0.4497529
547,-0.068469176,-0.10156,0.349998,0.349998,-0.5,-0.5,0.4856219,0.214282,-0.375,-0.375
548,-0.000732,-0.000732,0.349998,0.33307018,-0.4992,-0.5,0.40481047,0.16001869,-0.375,-0.375
549,0.100096,0.099508674,0.41300465,0.349998,-0.5,-0.5,0.45238677,0.214282,-0.36726747,-0.375
550,0.200941,0.099508674,0.41300465,0.349998,-0.5,-0.5,0.2782253,0.214282,-0.36726747,-0.375
551,0.301769,0.29220461,0.349998,0.349998,-0.5,-0.5,0.26101614,0.214282,-0.375,-0.375
552,0.5466719,0.47752358,0.349998,0.20459669,-0.4992,-0.5,0.5,0.12992274,-0.37095319,-0.375
553,0.679858,0.679858,0.349998,0.349998,-0.4992,-0.5,0.2529946,0.094186047,-0.375,-0.375
554,-0.018765709,-0.10156,0.400004,0.35292442,-0.4992,-0.5,0.5,0.067206467,-0.3528288,-0.375
555,-0.000732,-0.01578369,0.400004,0.3632924,-0.5,-0.5,0.5,0.21309165,-0.375,-0.39092078
556,0.100096,0.100096,0.41294213,0.400004,-0.4992,-0.5,0.24942353,0.214282,-0.36666045,-0.37964581
557,0.200941,0.099508674,0.41300465,0.400004,-0.5,-0.5,0.35101679,0.214282,-0.36726747,-0.375
558,0.38250779,0.099460333,0.40151999,0.400004,-0.4992,-0.5,0.5,0.214282,-0.36667626,-0.375
559,0.58460185,0.478202,0.42870928,0.400004,-0.5,-0.5,0.2511892,0.214282,-0.375,-0.375
560,0.679858,0.66459591,0.499999,0.400004,-0.49945876,-0.5,0.33789636,0.088345038,-0.375,-0.375
561,-0.046744103,-0.10156,0.449995,0.449995,-0.5,-0.5,0.41989636,-0.21920772,-0.375,-0.375
562,0.0071799141,-0.030957217,0.449995,0.449995,-0.4992,-0.5,0.26353745,0.214282,-0.34789246,-0.375
563,0.100096,0.099664878,0.45011447,0.449995,-0.4992,-0.5,0.42559445,0.214282,-0.37324065,-0.375
564,0.200941,0.099693053,0.45680814,0.449995,-0.5,-0.5,0.42378645,0.214282,-0.375,-0.375
565,0.301769,0.25478913,0.449995,0.449995,-0.5,-0.5,0.24965434,0.17968804,-0.32981975,-0.375
566,0.679858,0.3948371,0.449995,0.43849933,-0.5,-0.5,0.5,0.214282,-0.375,-0.40532884
567,0.679858,0.679858,0.46810016,0.44392696,-0.4992,-0.5,0.5,0.21205532,-0.375,-0.39909418
568,0.45316489,0.28941891,0.15,0.15,-0.5,-0.5,0.42341471,0.25372367,-0.375,-0.40058985
569,0.478202,0.478202,0.25050577,0.15,-0.4992,-0.5,0.4169767,0.33367753,-0.37353548,-0.375
570,0.679858,0.65487121,0.15,0.15,-0.4992,-0.5,0.3728652,0.26841511,-0.375,-0.41976388
571,-0.000732,-0.013213138,0.20025409,0.199994,-0.5,-0.5,0.40816477,0.24095754,-0.375,-0.375
572,0.52911994,0.0057055033,0.199994,0.18153114,-0.4992,-0.5,0.5,0.23775512,-0.375,-0.40771295
573,0.34593173,0.200941,0.199994,0.19736496,-0.5,-0.5,0.42588685,0.23771007,-0.375,-0.375
574,0.39985456,0.29853139,0.199994,0.199994,-0.4992,-0.5,0.5,0.24072964,-0.375,-0.37647114
575,0.51414149,0.29717461,0.199994,0.19906833,-0.4992,-0.5,0.5,0.24829457,-0.375,-0.375
576,0.679858,0.30571947,0.23985226,0.199994,-0.4992,-0.5,0.5,0.25882888,-0.375,-0.3813715
577,-0.10156,-0.12929,0.250001,0.24958728,-0.5,-0.5,0.5,0.31497826,-0.35073164,-0.375
578,-0.000732,-0.000732,0.26211769,0.22840936,-0.5,-0.5,0.44952774,0.24992624,-0.375,-0.375
579,0.49534803,0.100096,0.250001,0.24107531,-0.4992,-0.5,0.5,0.27974484,-0.375,-0.375
580,0.47926666,0.14023603,0.250001,0.23792076,-0.4992,-0.5,0.5,0.22312655,-0.375,-0.375
581,0.35633147,0.301769,0.250001,0.19528513,-0.5,-0.5,0.46820586,0.29566846,-0.375,-0.375
582,0.478202,0.31816018,0.250001,0.18925561,-0.4992,-0.5,0.5,0.33166168,-0.36548909,-0.375
583,0.679858,0.33270351,0.250001,0.2038808,-0.4992,-0.5,0.5,0.25808359,-0.375,-0.39982153
584,-0.10156,-0.12929,0.39101454,0.300007,-0.4992,-0.5,0.45391374,0.26632318,-0.375,-0.41180252
585,0.05635704,-0.000732,0.3239839,0.26092653,-0.4992,-0.5,0.39719344,0.26126041,-0.375,-0.375
586,0.100096,0.065027079,0.300007,0.300007,-0.5,-0.5,0.37961711,0.24520196,-0.375,-0.375
587,0.28795906,0.0020273469,0.300007,0.28708931,-0.4992,-0.5,0.357182,0.25644874,-0.375,-0.42757382
588,0.41045956,0.010261019,0.300007,0.259389,-0.5,-0.5,0.5,0.25483051,-0.375,-0.375
589,0.478202,0.46095591,0.300007,0.25217853,-0.4992,-0.5,0.40780993,0.23578771,-0.375,-0.5
590,0.679858,0.45243543,0.300007,0.25458479,-0.4992,-0.5,0.5,0.24836122,-0.375,-0.45179627
591,-0.030067087,-0.10156,0.349998,0.34021098,-0.4992,-0.5,0.5,0.25906265,-0.375,-0.375
592,-0.000732,-0.0044975478,0.36570485,0.349998,-0.4992,-0.5,0.42071047,0.32344882,-0.375,-0.44585144
593,0.100096,0.014160349,0.39089574,0.349998,-0.5,-0.5,0.45238677,0.27054548,-0.375,-0.375
594,0.200941,0.0084704989,0.37462624,0.349998,-0.4992,-0.5,0.42343625,0.26878071,-0.375,-0.375
595,0.35240664,0.015894311,0.349998,0.25776055,-0.5,-0.5,0.5,0.26286079,-0.375,-0.375
596,0.60767235,0.47752358,0.349998,0.22685286,-0.4992,-0.5,0.5,0.26608425,-0.36308526,-0.375
597,0.679858,0.47752358,0.349998,0.23865463,-0.4992,-0.5,0.5,0.25141579,-0.375,-0.375
598,-0.10156,-0.10156,0.400004,0.400004,-0.4992,-0.5,0.5,0.31204968,-0.375,-0.43842423
599,-0.000732,-0.0065533282,0.400004,0.36880763,-0.4992,-0.5,0.5,0.35467149,-0.375,-0.42257957
600,0.100096,0.030399421,0.400004,0.38270714,-0.5,-0.5,0.5,0.269334,-0.375,-0.375
601,0.29238897,0.051581011,0.400004,0.38078607,-0.4992,-0.5,0.5,0.26578066,-0.375,-0.375
602,0.301769,0.039920976,0.400004,0.38286405,-0.5,-0.5,0.5,0.30242731,-0.375,-0.375
603,0.478202,0.4575629,0.400004,0.400004,-0.4992,-0.5,0.3947272,0.33426049,-0.375,-0.375
604,0.679858,0.679858,0.499999,0.400004,-0.4992,-0.5,0.39621425,0.22047744,-0.375,-0.39299479
605,0.002647322,-0.12929,0.449995,0.43352319,-0.4992,-0.5,0.5,0.26534051,-0.34571598,-0.375
606,0.046508711,-0.000732,0.449995,0.449995,-0.4992,-0.5,0.4124661,0.23667113,-0.34770519,-0.375
607,0.100096,0.085064969,0.449995,0.449995,-0.4992,-0.5,0.42441027,0.3128845,-0.375,-0.37696012
608,0.200941,0.076773726,0.449995,0.449995,-0.5,-0.5,0.42378645,0.2702015,-0.375,-0.375
609,0.301769,0.24136748,0.449995,0.449995,-0.5,-0.5,0.5,0.35437909,-0.375,-0.375
610,0.679858,0.12342971,0.449995,0.449995,-0.5,-0.5,0.5,0.31112648,-0.37427689,-0.375
611,0.679858,0.679858,0.46810016,0.44392696,-0.4992,-0.5,0.5,0.21205532,-0.375,-0.39909418
612,0.44887417,0.25179805,0.15,0.15,-0.5,-0.5,0.5,0.27466269,-0.375,-0.39776015
613,0.54310998,0.46083721,0.24358709,0.15,-0.4992,-0.5,0.5,0.4145663,-0.35169628,-0.375
614,0.679858,0.66775029,0.15,0.13477671,-0.4992,-0.5,0.5,0.28145396,-0.375,-0.40636356
615,-0.00068651914,-0.0010090571,0.199994,0.18630774,-0.5,-0.5,0.5,0.23876498,-0.375,-0.375
616,0.52911994,0.0057055033,0.199994,0.18153114,-0.4992,-0.5,0.5,0.23775512,-0.375,-0.40771295
617,0.52911994,0.19309308,0.199994,0.199994,-0.5,-0.5,0.5,0.2046394,-0.375,-0.39901974
618,0.39985456,0.29853139,0.199994,0.199994,-0.4992,-0.5,0.5,0.24072964,-0.375,-0.37647114
619,0.51414149,0.29717461,0.199994,0.19906833,-0.4992,-0.5,0.5,0.24829457,-0.375,-0.375
620,0.679858,0.30571947,0.23985226,0.199994,-0.4992,-0.5,0.5,0.25882888,-0.375,-0.3813715
621,-0.10156,-0.10768486,0.250001,0.250001,-0.4992,-0.5,0.5,0.5,-0.375,-0.37737486
622,0.098064609,-0.000732,0.250001,0.250001,-0.4992,-0.5,0.5,0.42196471,-0.375,-0.37700169
623,0.49534803,0.100096,0.250001,0.24107531,-0.4992,-0.5,0.5,0.27974484,-0.375,-0.375
624,0.47926666,0.14023603,0.250001,0.23792076,-0.4992,-0.5,0.5,0.22312655,-0.375,-0.375
625,0.50421097,0.301769,0.250001,0.20179759,-0.4992,-0.5,0.5,0.31094897,-0.375,-0.375
626,0.478202,0.31816018,0.250001,0.18925561,-0.4992,-0.5,0.5,0.33166168,-0.36548909,-0.375
627,0.679858,0.33270351,0.250001,0.2038808,-0.4992,-0.5,0.5,0.25808359,-0.375,-0.39982153
628,-0.061559823,-0.12929,0.3676676,0.300007,-0.4992,-0.5,0.5,0.26630126,-0.375,-0.41180233
629,0.00018305241,-0.022645551,0.30536997,0.2649061,-0.4992,-0.5,0.5,0.26175427,-0.375,-0.375
630,0.41045956,0.010261019,0.300007,0.259389,-0.5,-0.5,0.5,0.25483051,-0.375,-0.375
631,0.41045956,0.010261019,0.300007,0.259389,-0.5,-0.5,0.5,0.25483051,-0.375,-0.375
632,0.37207708,0.301769,0.300007,0.23579324,-0.4992,-0.5,0.5,0.4676605,-0.375,-0.46616836
633,0.679858,0.45243543,0.300007,0.25458479,-0.4992,-0.5,0.5,0.24836122,-0.375,-0.45179627
634,0.679858,0.45243543,0.300007,0.25458479,-0.4992,-0.5,0.5,0.24836122,-0.375,-0.45179627
635,-0.030067087,-0.10156,0.349998,0.34021098,-0.4992,-0.5,0.5,0.25906265,-0.375,-0.375
636,0.049412339,-0.02105184,0.37330553,0.32331281,-0.4992,-0.5,0.5,0.27373279,-0.375,-0.375
637,0.15341136,0.019394191,0.38105666,0.349998,-0.4992,-0.5,0.5,0.26802053,-0.375,-0.375
638,0.35240664,0.015894311,0.349998,0.25776055,-0.5,-0.5,0.5,0.26286079,-0.375,-0.375
639,0.35240664,0.015894311,0.349998,0.25776055,-0.5,-0.5,0.5,0.26286079,-0.375,-0.375
640,0.60767235,0.47752358,0.349998,0.22685286,-0.4992,-0.5,0.5,0.26608425,-0.36308526,-0.375
641,0.679858,0.679858,0.349998,0.18641447,-0.4992,-0.5,0.5,0.3970575,-0.375,-0.38191746
642,-0.10156,-0.10156,0.400004,0.400004,-0.4992,-0.5,0.5,0.31204968,-0.375,-0.43842423
643,-0.000732,-0.000732,0.400004,0.36880763,-0.4992,-0.5,0.5,0.36474455,-0.375,-0.42257957
644,0.100096,0.030399421,0.400004,0.38270714,-0.5,-0.5,0.5,0.269334,-0.375,-0.375
645,0.29238897,0.051581011,0.400004,0.38078607,-0.4992,-0.5,0.5,0.26578066,-0.375,-0.375
646,0.301769,0.039920976,0.400004,0.38286405,-0.5,-0.5,0.5,0.30242731,-0.375,-0.375
647,0.478202,0.4575629,0.400004,0.20483658,-0.4992,-0.5,0.5,0.33426049,-0.375,-0.375
648,0.679858,0.63334157,0.44777033,0.400004,-0.4992,-0.5,0.5,0.22047744,-0.375,-0.375
649,0.0065157407,-0.10156,0.449995,0.41541298,-0.4992,-0.5,0.5,0.43265133,-0.32758137,-0.375
650,0.058060313,-0.018265598,0.449995,0.42579238,-0.4992,-0.5,0.5,0.4082201,-0.375,-0.37838585
651,0.11564871,0.091888186,0.449995,0.44498088,-0.4992,-0.5,0.5,0.26771484,-0.375,-0.375
652,0.29103214,0.12976818,0.449995,0.449995,-0.5,-0.5,0.5,0.29291415,-0.375,-0.375
653,0.301769,0.24136748,0.449995,0.449995,-0.5,-0.5,0.5,0.35437909,-0.375,-0.375
654,0.679858,0.478202,0.449995,0.44027474,-0.49941642,-0.5,0.5,0.42141898,-0.375,-0.375
655,0.679858,0.67553388,0.47456773,0.449995,-0.5,-0.5,0.5,0.36208848,-0.375,-0.375
656,0.35084526,0.30169748,0.19618142,0.14905025,-0.5,-0.5,-0.47806142,-0.5,-0.25,-0.25
657,0.66089323,0.40739912,0.18307165,0.15,-0.5,-0.5,-0.44633474,-0.5,-0.16258584,-0.28552857
658,0.679858,0.40065602,0.18268531,0.15,-0.5,-0.5,-0.44800274,-0.5,-0.16590222,-0.25941158
659,0.2430757,0.200941,0.199994,0.17105767,-0.5,-0.5,-0.5,-0.5,-0.23521148,-0.25
660,0.34316742,0.28656361,0.2278418,0.19279942,-0.5,-0.5,-0.47410995,-0.5,-0.1126146,-0.25
661,0.50850656,0.35058705,0.199994,0.199994,-0.4992,-0.5,-0.41053606,-0.5,-0.21703106,-0.25
662,0.679858,0.53238134,0.20875509,0.199994,-0.4992,-0.5,-0.49029995,-0.5,-0.25,-0.25885897
663,-0.078603819,-0.10156,0.250001,0.250001,-0.5,-0.5,-0.5,-0.5,-0.19767705,-0.25
664,-0.000732,-0.076154933,0.25798024,0.250001,-0.5,-0.5,-0.47551664,-0.5,-0.25,-0.26851588
665,0.14447641,0.100096,0.250001,0.24127138,-0.5,-0.5,-0.46411601,-0.5,-0.24712168,-0.25
666,0.28764814,0.19282682,0.25256889,0.250001,-0.5,-0.5,-0.5,-0.5,-0.25,-0.2792121
667,0.37694949,0.27896604,0.25102309,0.22424956,-0.5,-0.5,-0.4936245,-0.5,-0.1245671,-0.25
668,0.53478269,0.4114004,0.250001,0.250001,-0.5,-0.5,-0.40769105,-0.5,-0.25,-0.25
669,0.679858,0.41576016,0.250001,0.20593198,-0.4992,-0.5,-0.5,-0.5,-0.25,-0.32113032
670,-0.10156,-0.10156,0.300007,0.300007,-0.5,-0.5,-0.36639583,-0.5,-0.18275883,-0.25185562
671,0.064621684,-0.014217898,0.30480025,0.300007,-0.5,-0.5,-0.35595439,-0.5,-0.037582277,-0.25806691
672,0.100096,0.084341199,0.30879613,0.237572,-0.5,-0.5,-0.49248628,-0.5,-0.18235924,-0.30640902
673,0.200941,0.200941,0.300007,0.27910934,-0.4992,-0.5,-0.48032028,-0.5,-0.23939913,-0.25670519
674,0.3859621,0.301769,0.34647668,0.29419953,-0.5,-0.5,-0.5,-0.5,-0.25,-0.25
675,0.49318022,0.478202,0.300007,0.300007,-0.5,-0.5,-0.40115651,-0.5,-0.25,-0.25791264
676,0.679858,0.4754447,0.300007,0.20159737,-0.4992,-0.5,-0.49777409,-0.5,-0.25,-0.32103023
677,-0.007405998,-0.10156,0.37376806,0.349998,-0.5,-0.5,-0.5,-0.5,-0.15001903,-0.25
678,0.042508112,-0.000732,0.349998,0.34188129,-0.5,-0.5,-0.31002794,-0.5,-0.17302836,-0.25
679,0.11570435,0.100096,0.3513918,0.34422018,-0.5,-0.5,-0.49635133,-0.5,-0.1622427,-0.25
680,0.24126591,0.200941,0.374468,0.32994324,-0.4992,-0.5,-0.46948541,-0.5,-0.25,-0.27589978
681,0.38326826,0.29791034,0.463431,0.31555245,-0.5,-0.5,-0.5,-0.5,-0.25,-0.25
682,0.53322221,0.28769315,0.41839297,0.349998,-0.5,-0.5,-0.42359659,-0.5,-0.25,-0.27887445
683,0.679858,0.48739063,0.37515933,0.349998,-0.4992,-0.5,-0.36570277,-0.5,-0.25,-0.26479446
684,-0.033500339,-0.10156,0.400004,0.35378423,-0.5,-0.5,-0.5,-0.5,-0.22941936,-0.25
685,0.001261541,-0.000732,0.400004,0.37951774,-0.5,-0.5,-0.46961702,-0.5,-0.16366036,-0.25
686,0.11412578,0.100096,0.44520026,0.34165021,-0.5,-0.5,-0.49715909,-0.5,-0.18532291,-0.25
687,0.24105421,0.200941,0.44715748,0.3296476,-0.4992,-0.5,-0.46942844,-0.5,-0.24556048,-0.27544543
688,0.301769,0.27994298,0.45859692,0.39215283,-0.4992,-0.5,-0.47547531,-0.5,-0.25,-0.26080843
689,0.55649148,0.28048298,0.43541472,0.38847441,-0.5,-0.5,-0.44287426,-0.5,-0.25,-0.32459541
690,0.679858,0.49673929,0.400004,0.37060109,-0.4992,-0.5,-0.39286171,-0.5,-0.25,-0.29046117
691,-0.083221523,-0.10156,0.449995,0.449995,-0.5,-0.5,-0.42655111,-0.5,-0.0021078215,-0.25
692,0.14827469,-0.000732,0.449995,0.43132227,-0.5,-0.5,-0.5,-0.5,-0.24764102,-0.25
693,0.11930686,0.084604811,0.449995,0.35008522,-0.5,-0.5,-0.5,-0.5,-0.21658723,-0.25
694,0.200941,0.19795182,0.449995,0.41708763,-0.4992,-0.5,-0.47371959,-0.5,-0.25,-0.25
695,0.301769,0.27994298,0.45859692,0.39215283,-0.4992,-0.5,-0.47547531,-0.5,-0.25,-0.26080843
696,0.55660425,0.28044804,0.449995,0.38866087,-0.5,-0.5,-0.45908452,-0.5,-0.25,-0.32481698
697,0.679858,0.51555012,0.449995,0.37060109,-0.4992,-0.5,-0.44750936,-0.5,-0.25,-0.29046117
698,0.11384789,0.098097017,0.18661986,0.1485964,-0.5,-0.5,-0.34316248,-0.357145,-0.20257675,-0.25
699,0.21529461,0.1872769,0.18765662,0.15,-0.5,-0.5,-0.34456247,-0.357145,-0.25,-0.26251117
700,0.31523768,0.18489178,0.15,0.15,-0.5,-0.5,-0.357145,-0.38425092,-0.25,-0.25
701,0.478202,0.478202,0.15,0.1152508,-0.5,-0.5,-0.357145,-0.357145,-0.24585649,-0.26794066
702,0.679858,0.66046521,0.15,0.14839854,-0.5,-0.5,-0.31048449,-0.357145,-0.25,-0.31839744
703,-0.091297805,-0.10398934,0.199994,0.199994,-0.5,-0.5,-0.357145,-0.357145,-0.2348209,-0.25
704,0.085866488,-0.000732,0.25162309,0.19501454,-0.4992,-0.5,-0.32884553,-0.357145,-0.25,-0.25
705,0.12206592,0.100096,0.22189099,0.19884032,-0.4992,-0.5,-0.34904168,-0.357145,-0.20116417,-0.25
706,0.24461714,0.200941,0.22100807,0.19270773,-0.5,-0.5,-0.31359945,-0.357145,-0.22529006,-0.25
707,0.41945398,0.25854673,0.199994,0.199994,-0.5,-0.5,-0.34959052,-0.357145,-0.25,-0.32231751
708,0.60477171,0.478202,0.199994,0.199994,-0.4992,-0.5,-0.357145,-0.357145,-0.19732209,-0.27745622
709,0.679858,0.47838635,0.22544487,0.199994,-0.5,-0.5,-0.357145,-0.357145,-0.21136171,-0.27771717
710,-0.067757623,-0.10156,0.250001,0.2334571,-0.5,-0.5,-0.357145,-0.38177149,-0.014386756,-0.25430865
711,0.085866488,-0.000732,0.25162309,0.19501454,-0.4992,-0.5,-0.32884553,-0.357145,-0.25,-0.25
712,0.100096,0.100096,0.29446518,0.20838924,-0.5,-0.5,-0.33675478,-0.357145,-0.20420293,-0.25
713,0.21346055,0.200941,0.250001,0.19243443,-0.5,-0.5,-0.31367372,-0.357145,-0.22729257,-0.25
714,0.31048998,0.18158162,0.250001,0.2237403,-0.4992,-0.5,-0.31927533,-0.35992262,-0.25,-0.25
715,0.55034821,0.44361984,0.250001,0.24541987,-0.4992,-0.5,-0.357145,-0.357145,-0.22289575,-0.26380998
716,0.679858,0.63998612,0.25038766,0.250001,-0.5,-0.5,-0.357145,-0.357145,-0.18355016,-0.31896965
717,0.063146596,-0.10156,0.30143176,0.300007,-0.5,-0.5,-0.357145,-0.38060403,-0.24500798,-0.25017046
718,0.13582423,-0.014743599,0.300007,0.29536141,-0.5,-0.5,-0.357145,-0.35785139,-0.1459999,-0.25
719,0.1353502,0.071101986,0.32058726,0.29140608,-0.5,-0.5,-0.357145,-0.35779241,-0.24802504,-0.25
720,0.200941,0.18590268,0.31580566,0.300007,-0.4992,-0.5,-0.28683671,-0.357145,-0.24003761,-0.2765503
721,0.35304176,0.28956993,0.30053134,0.300007,-0.4992,-0.5,-0.26042434,-0.357145,-0.16337964,-0.25
722,0.58539655,0.47197167,0.300007,0.27550597,-0.5,-0.5,-0.33463102,-0.357145,-0.2270656,-0.25
723,0.679858,0.48406554,0.35232526,0.300007,-0.5,-0.5,-0.32721587,-0.36858294,-0.24715571,-0.25707458
724,-0.069698821,-0.10156,0.349998,0.34076865,-0.4992,-0.5,-0.357145,-0.36412132,-0.21398659,-0.30903755
725,0.082537581,-0.000732,0.349998,0.349998,-0.5,-0.5,-0.357145,-0.35998373,-0.11495987,-0.25
726,0.13399321,0.100096,0.3795016,0.32744926,-0.5,-0.5,-0.357145,-0.357145,-0.2077635,-0.25
727,0.200941,0.16006709,0.349998,0.34211948,-0.4992,-0.5,-0.29599599,-0.357145,-0.25,-0.31329664
728,0.36178248,0.17728688,0.349998,0.31163064,-0.4992,-0.5,-0.33427199,-0.357145,-0.25,-0.25
729,0.679858,0.4190876,0.35640725,0.29961553,-0.5,-0.5,-0.357145,-0.357145,-0.25,-0.26661501
730,0.679858,0.48790482,0.3541031,0.31593647,-0.4992,-0.5,-0.33576002,-0.357145,-0.238977,-0.29505071
731,-0.10156,-0.11715767,0.427292,0.400004,-0.5,-0.5,-0.32324227,-0.39841387,-0.058181375,-0.25
732,0.1095703,-0.000732,0.400004,0.35687857,-0.5,-0.5,-0.34352493,-0.357145,-0.16366863,-0.25
733,0.11282261,0.100096,0.42444118,0.32744926,-0.5,-0.5,-0.34569451,-0.357145,-0.20964517,-0.25
734,0.20212899,0.200941,0.400004,0.39879003,-0.5,-0.5,-0.065760416,-0.44464266,-0.25,-0.25
735,0.39457513,0.22935552,0.42771784,0.400004,-0.5,-0.5,-0.097305333,-0.357145,-0.19250277,-0.25
736,0.679858,0.47026305,0.400004,0.31395068,-0.5,-0.5,-0.357145,-0.357145,-0.25,-0.25181342
737,0.679858,0.49549508,0.400004,0.31838248,-0.5,-0.5,-0.34595868,-0.357145,-0.25,-0.26156919
738,-0.10156,-0.10156,0.449995,0.39204204,-0.5,-0.5,-0.28478327,-0.357145,-0.060267088,-0.28101629
739,-0.000732,-0.078422358,0.449995,0.37075157,-0.5,-0.5,-0.29215681,-0.357145,-0.096928724,-0.25547186
740,0.100096,0.07316409,0.4585028,0.33264536,-0.5,-0.5,-0.33989967,-0.357145,-0.25,-0.25
741,0.200941,0.200941,0.449995,0.35147797,-0.5,-0.5,-0.22530162,-0.41077011,-0.24512597,-0.25
742,0.301769,0.25964662,0.499999,0.449995,-0.4992,-0.5,-0.26835417,-0.36383653,-0.15246697,-0.25
743,0.63749785,0.45255344,0.499999,0.33179995,-0.5,-0.5,-0.357145,-0.357145,-0.088901025,-0.32020904
744,0.679858,0.56815133,0.449995,0.31312689,-0.5,-0.5,-0.35569287,-0.357145,-0.25,-0.25
745,0.0015771535,-0.0027610089,0.15,0.15,-0.5,-0.5,-0.20543903,-0.214282,-0.24606145,-0.25
746,0.14273037,0.040970115,0.15,0.15,-0.5,-0.5,-0.19106845,-0.230128,-0.22788079,-0.25
747,0.40278316,0.15991199,0.15,0.15,-0.5,-0.5,-0.214282,-0.2429807,-0.20878122,-0.25
748,0.38744225,0.28896975,0.15,0.13071728,-0.5,-0.5,-0.17068467,-0.25109904,-0.25,-0.25
749,0.53622898,0.22923421,0.16279271,0.14627815,-0.4992,-0.5,-0.18618768,-0.214282,-0.25,-0.25
750,0.679858,0.53928153,0.20721355,0.15,-0.5,-0.5,-0.214282,-0.24676181,-0.25,-0.31131532
751,-0.045183826,-0.11447497,0.21383686,0.199994,-0.4992,-0.5,-0.214282,-0.214282,-0.24109361,-0.34374711
752,0.034723246,-0.025169178,0.26023751,0.19587439,-0.4992,-0.5,-0.18527474,-0.21698416,-0.25,-0.34028337
753,0.11165276,0.014882897,0.2373073,0.199994,-0.4992,-0.5,-0.18787205,-0.214282,-0.25,-0.30844421
754,0.21550528,0.200941,0.199994,0.18603315,-0.4992,-0.5,-0.20053988,-0.3248611,-0.24109087,-0.25
755,0.301769,0.26065023,0.199994,0.16766043,-0.5,-0.5,-0.19666616,-0.214282,-0.25,-0.25
756,0.53910428,0.39729643,0.199994,0.16381238,-0.4992,-0.5,-0.214282,-0.214282,-0.25,-0.25
757,0.679858,0.46023875,0.199994,0.199994,-0.5,-0.5,-0.214282,-0.24786026,-0.25,-0.31687632
758,-0.064963942,-0.10156,0.250001,0.1895526,-0.4992,-0.5,-0.214282,-0.214282,-0.24045329,-0.26742357
759,0.032531263,-0.000732,0.250001,0.20071869,-0.4992,-0.5,-0.1599377,-0.214282,-0.25,-0.33999514
760,0.100096,0.068573256,0.30631553,0.250001,-0.5,-0.5,-0.19244902,-0.214282,-0.24703073,-0.25
761,0.200941,0.15299025,0.25410462,0.23636014,-0.5,-0.5,-0.15757493,-0.214282,-0.1486343,-0.25
762,0.30792982,0.301769,0.250001,0.250001,-0.5,-0.5,-0.214282,-0.22160041,-0.25,-0.25
763,0.52004511,0.29955797,0.250001,0.250001,-0.4992,-0.5,-0.214282,-0.21598905,-0.25,-0.26658924
764,0.679858,0.59398959,0.27136131,0.250001,-0.5,-0.5,-0.214282,-0.214282,-0.25,-0.25023679
765,-0.087036067,-0.10156,0.300007,0.29022451,-0.5,-0.5,-0.014341257,-0.214282,-0.23454345,-0.25
766,0.097354545,-0.000732,0.300007,0.29946062,-0.5,-0.5,-0.17499255,-0.21778258,-0.25,-0.27088596
767,0.100096,-0.0041150497,0.300007,0.29911107,-0.5,-0.5,-0.18019742,-0.21767144,-0.25,-0.26954805
768,0.29958651,0.15089351,0.32031343,0.29934155,-0.5,-0.5,-0.17629245,-0.214282,-0.16721829,-0.25
769,0.301769,0.14965843,0.31814787,0.29922799,-0.5,-0.5,-0.17771017,-0.214282,-0.16813768,-0.25
770,0.56143774,0.44804617,0.30888035,0.300007,-0.4992,-0.5,-0.214282,-0.214282,-0.25,-0.25
771,0.679858,0.60994145,0.300007,0.28891404,-0.49971692,-0.5,-0.214282,-0.30366234,-0.25,-0.25790011
772,-0.034812105,-0.10156,0.349998,0.349998,-0.5,-0.5,-0.20025508,-0.214282,-0.23474441,-0.25
773,-0.000732,-0.000732,0.349998,0.34900598,-0.5,-0.5,-0.14439027,-0.21754285,-0.25,-0.25
774,0.16812845,0.100096,0.349998,0.34651005,-0.4992,-0.5,-0.12602956,-0.214282,-0.24643027,-0.26438929
775,0.21831133,0.10803234,0.349998,0.33094441,-0.4998114,-0.5,-0.17832105,-0.214282,-0.25,-0.32317251
776,0.3371179,0.29963683,0.349998,0.349998,-0.4992,-0.5,-0.16612958,-0.214282,-0.2391612,-0.25
777,0.5589308,0.43022444,0.36924753,0.349998,-0.5,-0.5,-0.049478325,-0.214282,-0.25,-0.25632286
778,0.679858,0.38104698,0.349998,0.349998,-0.5,-0.5,-0.073099078,-0.2240265,-0.24265964,-0.25050795
779,-0.10156,-0.10156,0.48088679,0.36039192,-0.5,-0.5,-0.15929502,-0.214282,-0.23047319,-0.26345083
780,0.064549397,-0.000732,0.40230116,0.35260512,-0.5,-0.5,-0.214282,-0.214282,-0.25,-0.33942713
781,0.1536149,0.028632247,0.48205732,0.400004,-0.4992,-0.5,0.07421958,-0.21872397,-0.25,-0.33165554
782,0.200941,0.200941,0.400004,0.39718606,-0.4992,-0.5,-0.066790142,-0.214282,-0.24594968,-0.25
783,0.36919468,0.24865357,0.44840918,0.400004,-0.4992,-0.5,-0.15255268,-0.214282,-0.25,-0.25
784,0.51959485,0.4387966,0.40108857,0.400004,-0.5,-0.5,0.12112588,-0.214282,-0.25,-0.28434578
785,0.679858,0.45354366,0.400004,0.38661167,-0.5,-0.5,-0.0069537218,-0.28800015,-0.25,-0.31347554
786,-0.10156,-0.10156,0.48088679,0.36039192,-0.5,-0.5,-0.15929502,-0.214282,-0.23047319,-0.26345083
787,0.12740363,-0.0023132631,0.449995,0.39242685,-0.5,-0.5,-0.214282,-0.21945997,-0.25,-0.33703274
788,0.14480578,0.038198297,0.48246267,0.449995,-0.4992,-0.5,0.28290356,-0.22054293,-0.25,-0.32882613
789,0.200941,0.029051929,0.47616502,0.449995,-0.4992,-0.5,0.068014036,-0.214282,-0.24350709,-0.33000205
790,0.301769,0.301769,0.449995,0.43340983,-0.5,-0.5,-0.023390341,-0.214282,-0.25,-0.25
791,0.478202,0.20644384,0.449995,0.39883953,-0.5,-0.5,-0.214282,-0.214282,-0.19105595,-0.25
792,0.679858,0.679858,0.49497736,0.449995,-0.5,-0.5,-0.18254435,-0.30423682,-0.25,-0.31600454
793,0.036473325,-0.000732,0.15,0.15,-0.5,-0.5,-0.059721029,-0.071427,-0.25,-0.27783768
794,0.16305084,0.100096,0.16678137,0.15,-0.5,-0.5,0.12420737,-0.10167512,-0.23492166,-0.25
795,0.200941,0.1778448,0.15,0.15,-0.5,-0.5,0.021938017,-0.071427,-0.25,-0.26008005
796,0.30619627,0.301769,0.18548746,0.15,-0.5,-0.5,-0.051260064,-0.071427,-0.22443022,-0.25
797,0.56058759,0.32917182,0.15,0.15,-0.5,-0.5,0.0050677539,-0.071427,-0.21877609,-0.25
798,0.679858,0.67875989,0.15,0.1464323,-0.4992,-0.5,-0.071427,-0.12862273,-0.25,-0.31478258
799,-0.069915655,-0.10156,0.199994,0.1690147,-0.5,-0.5,-0.033216675,-0.085793785,-0.18306128,-0.25
800,-0.000732,-0.000732,0.2313578,0.199994,-0.5,-0.5,0.0084202362,-0.11674877,-0.17947123,-0.26723383
801,0.100096,0.071549747,0.2351517,0.199994,-0.5,-0.5,-0.071427,-0.092752605,-0.25,-0.3100151
802,0.24758967,0.200941,0.199994,0.199994,-0.5,-0.5,0.18556761,-0.1690849,-0.24444542,-0.25
803,0.50953967,0.301769,0.199994,0.199994,-0.5,-0.5,0.23642573,-0.071427,-0.12930934,-0.25
804,0.50953967,0.32104124,0.199994,0.199994,-0.5,-0.5,0.2472625,-0.071427,-0.11991669,-0.25
805,0.679858,0.20812294,0.21564356,0.199994,-0.5,-0.5,0.18376862,-0.11379047,-0.20857275,-0.25
806,-0.043607217,-0.10156,0.30388528,0.250001,-0.5,-0.5,-0.049236747,-0.14132769,-0.25,-0.25
807,0.014353324,-0.000732,0.250001,0.22027809,-0.5,-0.5,0.0091023372,-0.15510389,-0.20254016,-0.25
808,0.100096,0.039528333,0.250001,0.250001,-0.5,-0.5,0.015207292,-0.071656966,-0.25,-0.31351036
809,0.22211537,0.1935015,0.33290099,0.250001,-0.4992,-0.5,-0.071427,-0.14646509,-0.25,-0.29225875
810,0.301769,0.28983823,0.250001,0.250001,-0.4992,-0.5,0.31883678,-0.19834918,-0.25,-0.25
811,0.679858,0.21834307,0.250001,0.22615762,-0.4992,-0.5,0.053098675,-0.071427,-0.25,-0.31276674
812,0.679858,0.21834307,0.250001,0.22615762,-0.4992,-0.5,0.053098675,-0.071427,-0.25,-0.31276674
813,-0.056662733,-0.10156,0.300007,0.26617908,-0.5,-0.5,-0.0020494864,-0.14275918,-0.25,-0.28269131
814,-0.000732,-0.0083401559,0.300007,0.300007,-0.5,-0.5,-0.014189982,-0.20815969,-0.23585213,-0.30200934
815,0.10433166,0.100096,0.30368433,0.300007,-0.5,-0.5,-0.035193584,-0.095009368,-0.24696593,-0.25
816,0.36411118,0.09270707,0.300007,0.28098076,-0.4992,-0.5,-0.022688534,-0.10194983,-0.25,-0.25
817,0.36411118,0.09270707,0.300007,0.28098076,-0.4992,-0.5,-0.022688534,-0.10194983,-0.25,-0.25
818,0.64889707,0.36238183,0.300007,0.300007,-0.4992,-0.5,-0.071427,-0.14705063,-0.25,-0.31573153
819,0.679858,0.33155966,0.300007,0.23330438,-0.4992,-0.5,0.39123482,-0.094233935,-0.25,-0.30758725
820,-0.10156,-0.10156,0.349998,0.31822755,-0.5,-0.5,-0.0064965181,-0.12430736,-0.25,-0.28270663
821,0.083169225,-0.0048989913,0.349998,0.33201714,-0.4992,-0.5,-0.071427,-0.19591607,-0.25,-0.33664592
822,0.100096,0.100096,0.36385168,0.349998,-0.4992,-0.5,0.11205435,-0.071427,-0.25,-0.31997902
823,0.35604888,0.200941,0.349998,0.33736013,-0.5,-0.5,0.093828659,-0.071427,-0.17891638,-0.25
824,0.34296705,0.23711531,0.349998,0.349998,-0.4992,-0.5,-0.071427,-0.14884226,-0.25,-0.26741715
825,0.59201873,0.3922587,0.349998,0.349998,-0.4992,-0.5,-0.033017886,-0.071427,-0.25,-0.31719374
826,0.679858,0.454977,0.36457714,0.349998,-0.49932087,-0.5,-0.037926885,-0.14035743,-0.1976187,-0.31399096
827,0.099499,-0.10156,0.400004,0.400004,-0.4992,-0.5,0.0060273556,-0.12114136,-0.25,-0.33480267
828,0.15624994,-0.0050474687,0.49285719,0.400004,-0.5,-0.5,0.06438972,-0.21862719,-0.25,-0.33128491
829,0.1481663,0.100096,0.48266859,0.400004,-0.4992,-0.5,0.095077199,-0.079360244,-0.25,-0.33154141
830,0.20350228,0.200941,0.400004,0.400004,-0.4992,-0.5,-0.066790142,-0.17350351,-0.25,-0.25
831,0.37145777,0.301769,0.400004,0.400004,-0.5,-0.5,0.11852768,-0.17305581,-0.19175837,-0.26502
832,0.48411336,0.41728797,0.400004,0.400004,-0.4992,-0.5,0.16984956,-0.12415096,-0.25,-0.25
833,0.679858,0.36798389,0.400004,0.400004,-0.4992,-0.5,0.15764327,-0.081951361,-0.25,-0.2749356
834,0.022013867,-0.10156,0.449995,0.449995,-0.4992,-0.5,0.20568057,-0.13982116,-0.25,-0.33459088
835,0.14894683,-0.016088467,0.4917785,0.449995,-0.4992,-0.5,0.26705926,-0.22039085,-0.25,-0.32889976
836,0.14008653,0.100096,0.48299211,0.449995,-0.4992,-0.5,0.3009692,-0.085964534,-0.25,-0.32872727
837,0.200941,0.084880276,0.47616502,0.449995,-0.4992,-0.5,0.068014036,-0.071427,-0.25,-0.33000205
838,0.35126052,0.301769,0.449995,0.3613785,-0.5,-0.5,-0.023390341,-0.18920926,-0.21737454,-0.25
839,0.5346659,0.478202,0.449995,0.449995,-0.5,-0.5,0.32992236,-0.13496517,-0.25,-0.25
840,0.679858,0.59952471,0.449995,0.449995,-0.4992,-0.5,0.38111132,-0.085195583,-0.17190888,-0.25
841,0.25083958,0.13653676,0.20083115,0.15,-0.5,-0.5,0.15326278,0.071427,-0.11204026,-0.25
842,0.32243202,0.301769,0.15,0.15,-0.5,-0.5,0.25065606,-0.063064009,-0.21585478,-0.25
843,0.64640837,0.44718592,0.15,0.15,-0.5,-0.5,0.071427,0.071427,-0.047942774,-0.25
844,0.679858,0.679858,0.15,0.15,-0.5,-0.5,0.17913309,0.071427,-0.12389007,-0.30297845
845,-0.10156,-0.10156,0.199994,0.199994,-0.5,-0.5,0.14411048,0.071427,-0.23753008,-0.27848031
846,-0.000732,-0.01318701,0.199994,0.199994,-0.5,-0.5,0.071427,0.0051138974,-0.20582984,-0.30444103
847,0.25794377,0.100096,0.199994,0.199994,-0.5,-0.5,0.11379492,-0.023211221,-0.2123718,-0.25
848,0.24758967,0.200941,0.199994,0.199994,-0.5,-0.5,0.18556761,-0.1690849,-0.24444542,-0.25
849,0.33124694,0.24323717,0.22867696,0.199994,-0.5,-0.5,0.21456558,0.071427,0.0087026609,-0.25
850,0.5832693,0.18489043,0.199994,0.199994,-0.5,-0.5,0.16250566,0.071427,-0.08893214,-0.26878414
851,0.679858,0.20812294,0.21564356,0.199994,-0.5,-0.5,0.18376862,-0.11379047,-0.20857275,-0.25
852,-0.099655514,-0.10156,0.27626876,0.250001,-0.4992,-0.5,0.13914457,-0.004439371,-0.25,-0.34034005
853,-0.000732,-0.018414307,0.250001,0.23277799,-0.5,-0.5,0.079597122,-0.020700372,-0.25,-0.33760667
854,0.15966471,0.100096,0.250001,0.22445706,-0.5,-0.5,0.21101362,-0.038292456,-0.18941574,-0.25
855,0.2496195,0.200941,0.250001,0.2387745,-0.4992,-0.5,0.36896664,-0.058711538,-0.25,-0.28661641
856,0.301769,0.28983823,0.250001,0.250001,-0.4992,-0.5,0.31883678,-0.19834918,-0.25,-0.25
857,0.478202,0.16321334,0.250001,0.20836077,-0.5,-0.5,0.16992248,0.03477648,-0.25,-0.3184789
858,0.679858,0.33019492,0.25353032,0.250001,-0.5,-0.5,0.47818583,-0.14385422,-0.181081,-0.29823453
859,-0.10156,-0.10156,0.300007,0.29626852,-0.5,-0.5,0.11664776,-0.00072497485,-0.25,-0.33751466
860,0.025220856,-0.000732,0.300007,0.29730126,-0.5,-0.5,0.24444923,-0.01968807,-0.25,-0.25
861,0.20582153,0.100096,0.31048438,0.300007,-0.4992,-0.5,0.071427,-0.089263799,-0.23415652,-0.25
862,0.2662039,0.17746313,0.300007,0.29511839,-0.4992,-0.5,0.071427,-0.14657274,-0.25,-0.29399837
863,0.30688755,0.301769,0.300007,0.300007,-0.4992,-0.5,0.071427,-0.054785566,-0.25,-0.29066324
864,0.478202,0.32466696,0.300007,0.2508702,-0.5,-0.5,0.5,0.047433353,-0.15235609,-0.25096738
865,0.679858,0.33155966,0.300007,0.23330438,-0.4992,-0.5,0.39123482,-0.094233935,-0.25,-0.30758725
866,-0.10156,-0.11432067,0.349998,0.32725186,-0.5,-0.5,0.2072164,0.071427,-0.23476994,-0.25
867,-0.000732,-0.062444985,0.35019025,0.349998,-0.5,-0.5,0.410983,0.071427,-0.17525715,-0.25
868,0.100096,0.100096,0.37469472,0.349998,-0.4992,-0.5,0.13298654,0.071427,-0.11547388,-0.28533107
869,0.44134473,0.200941,0.349998,0.349998,-0.5,-0.5,0.092585932,0.071427,-0.042631735,-0.25105916
870,0.43106774,0.21130932,0.349998,0.349998,-0.5,-0.5,0.094447077,0.071427,-0.037423984,-0.26716886
871,0.478202,0.39109817,0.349998,0.349998,-0.5,-0.5,0.12299233,0.029379926,-0.15837452,-0.25
872,0.679858,0.43384417,0.349998,0.349998,-0.5,-0.5,0.092270852,-0.022713577,-0.17511012,-0.25976186
873,0.043772884,-0.12929,0.400004,0.39672951,-0.4992,-0.5,0.5,0.071427,-0.19448589,-0.26231932
874,0.04435122,-0.036980084,0.41599791,0.400004,-0.5,-0.5,0.5,0.071427,-0.20059886,-0.31693337
875,0.16727629,0.100096,0.400004,0.400004,-0.4992,-0.5,0.071427,0.054849473,-0.19745671,-0.25
876,0.45108216,0.072378759,0.400004,0.400004,-0.4992,-0.5,0.071427,0.071427,-0.19654961,-0.25
877,0.42222107,0.301769,0.400004,0.400004,-0.5,-0.5,0.11410385,0.071427,-0.18041941,-0.26879036
878,0.52895151,0.37043081,0.400004,0.400004,-0.4992,-0.5,0.15824906,0.047467316,-0.25,-0.25328078
879,0.679858,0.36798389,0.400004,0.400004,-0.4992,-0.5,0.15764327,-0.081951361,-0.25,-0.2749356
880,0.022013867,-0.10156,0.449995,0.449995,-0.4992,-0.5,0.20568057,0.020939211,-0.25,-0.33459088
881,0.15104671,-0.043629917,0.49172635,0.449995,-0.4992,-0.5,0.25902094,0.0076089602,-0.25,-0.3289435
882,0.14008653,0.100096,0.48299211,0.449995,-0.4992,-0.5,0.3009692,-0.085964534,-0.25,-0.32872727
883,0.200941,0.027479837,0.47702518,0.449995,-0.4992,-0.5,0.071427,-0.016584991,-0.25,-0.32435275
884,0.319591,0.015106666,0.449995,0.449995,-0.4992,-0.5,0.28774907,-0.067746995,-0.25,-0.32231384
885,0.59750108,0.478202,0.449995,0.449995,-0.5,-0.5,0.32992236,0.071427,-0.14603687,-0.25
886,0.679858,0.59952471,0.449995,0.449995,-0.4992,-0.5,0.38111132,-0.085195583,-0.17190888,-0.25
887,0.301769,0.301769,0.17726446,0.15,-0.5,-0.5,0.25463255,0.19945325,-0.028098418,-0.25
888,0.63400146,0.39838183,0.20673043,0.15,-0.5,-0.5,0.214282,0.214282,-0.085874091,-0.25
889,0.679858,0.565067,0.15,0.15,-0.5,-0.5,0.29014729,0.18240178,-0.2333254,-0.25
890,-0.10156,-0.10156,0.199994,0.199994,-0.4992,-0.5,0.3545866,0.13475516,-0.21206953,-0.33101751
891,-0.000732,-0.000732,0.199994,0.17547877,-0.5,-0.5,0.27344768,0.10227249,-0.25,-0.33474183
892,0.10104778,0.100096,0.199994,0.16335993,-0.5,-0.5,0.37060588,0.2104254,-0.25,-0.25
893,0.200941,0.19742921,0.20792474,0.199994,-0.5,-0.5,0.46807411,0.18872682,0.054822952,-0.25
894,0.301769,0.21770982,0.21981439,0.199994,-0.5,-0.5,0.2636364,0.18421526,0.098816474,-0.25
895,0.5923699,0.31900304,0.199994,0.199994,-0.5,-0.5,0.5,0.16328066,-0.056267887,-0.30932006
896,0.679858,0.679858,0.199994,0.16900545,-0.4992,-0.5,0.5,0.082715828,-0.24183526,-0.30607544
897,-0.10156,-0.10156,0.250001,0.250001,-0.4992,-0.5,0.23605337,0.19077784,-0.22670644,-0.25
898,0.0027402066,-0.000732,0.250001,0.250001,-0.4992,-0.5,0.29297049,0.214282,-0.23228576,-0.25736944
899,0.19611023,0.100096,0.250001,0.22853873,-0.5,-0.5,0.5,0.21047234,-0.147342,-0.25
900,0.20874979,0.200941,0.250001,0.21038989,-0.5,-0.5,0.38679033,0.18861223,-0.013905927,-0.27230315
901,0.301769,0.14509139,0.250001,0.22080418,-0.5,-0.5,0.30111831,0.20043804,-0.08599017,-0.25
902,0.54605413,0.28013055,0.250001,0.20603644,-0.5,-0.5,0.5,0.17204303,-0.24807709,-0.31097131
903,0.679858,0.28702083,0.250001,0.20477356,-0.4992,-0.5,0.5,0.17036648,0.0092910595,-0.30600901
904,-0.10156,-0.10739078,0.33494173,0.300007,-0.5,-0.5,0.352166,0.17927302,-0.074555939,-0.25
905,0.025220856,-0.000732,0.300007,0.300007,-0.5,-0.5,0.24444923,0.1418147,-0.25,-0.25
906,0.100096,0.093517477,0.300007,0.22722309,-0.4992,-0.5,0.23897913,0.214282,-0.25,-0.33139083
907,0.3083528,0.200941,0.300007,0.20170553,-0.5,-0.5,0.25336986,0.18803011,-0.15946924,-0.25
908,0.301769,0.301769,0.300007,0.300007,-0.5,-0.5,0.4437732,0.16554472,-0.021378652,-0.25
909,0.48953489,0.41731206,0.300007,0.18544483,-0.5,-0.5,0.5,0.14155473,0.037536637,-0.31300097
910,0.679858,0.38874772,0.300007,0.1893574,-0.4992,-0.5,0.5,0.1477257,0.0098891306,-0.30594258
911,0.022132774,-0.11342939,0.349998,0.349998,-0.5,-0.5,0.44594014,0.091185078,-0.19813973,-0.25968862
912,-0.000732,-0.062827431,0.35956663,0.349998,-0.49975529,-0.5,0.39881268,0.11720019,-0.12420539,-0.25
913,0.100096,0.08878066,0.39926507,0.349998,-0.5,-0.5,0.5,0.214282,-0.17840972,-0.29063554
914,0.200941,0.0881465,0.39986545,0.349998,-0.5,-0.5,0.45564962,0.214282,-0.25,-0.28560153
915,0.4421002,0.2668744,0.349998,0.349998,-0.4992,-0.5,0.214282,0.17362702,-0.23072762,-0.25899218
916,0.4806194,0.47346249,0.349998,0.349998,-0.5,-0.5,0.5,0.14702122,-0.0086906072,-0.25
917,0.679858,0.41280969,0.349998,0.349998,-0.5,-0.5,0.5,0.214282,-0.10914681,-0.25
918,0.035949739,-0.10156,0.400004,0.38270799,-0.4992,-0.5,0.5,0.214282,-0.084590545,-0.27070917
919,0.044783791,-0.055924451,0.4403197,0.39083925,-0.4992,-0.5,0.5,0.214282,-0.042623539,-0.25
920,0.100096,0.100096,0.400004,0.400004,-0.5,-0.5,0.28120821,0.214282,-0.047203075,-0.32703429
921,0.200941,0.12351793,0.40025218,0.400004,-0.4992,-0.5,0.5,0.20745401,0.022568652,-0.32317371
922,0.301769,0.10778793,0.400004,0.400004,-0.5,-0.5,0.5,0.20959379,-0.079917483,-0.2746762
923,0.478202,0.478202,0.4118,0.400004,-0.4992,-0.5,0.26508764,0.1263038,-0.17073043,-0.25
924,0.679858,0.679858,0.400004,0.400004,-0.4992,-0.5,0.33507966,0.17726084,0.020838779,-0.30830355
925,-0.010827606,-0.10811449,0.449995,0.42414346,-0.4992,-0.5,0.5,0.214282,-0.0430551,-0.3002524
926,-0.000732,-0.069277217,0.449995,0.449995,-0.4992,-0.5,0.214282,0.20343537,-0.16723459,-0.25
927,0.100096,0.08449527,0.449995,0.449995,-0.4992,-0.5,0.49805218,0.214282,-0.19210244,-0.25506452
928,0.3527791,0.200941,0.449995,0.449995,-0.4992,-0.5,0.5,0.18872813,-0.058874638,-0.26975626
929,0.3527791,0.301769,0.449995,0.449995,-0.4992,-0.5,0.5,0.16624274,0.036975265,-0.26975626
930,0.478202,0.478202,0.449995,0.449995,-0.5,-0.5,0.32992236,0.13649162,-0.1221649,-0.25
931,0.679858,0.59630841,0.449995,0.43238282,-0.4992,-0.5,0.5,0.10157331,-0.13349924,-0.30574333
932,0.38983794,0.23079358,0.15,0.15,-0.5,-0.5,0.357182,0.28280346,-0.23737456,-0.25
933,0.679858,0.478202,0.15,0.15,-0.5,-0.5,0.357182,0.357182,0.054785842,-0.30355
934,0.679858,0.67211272,0.15,0.15,-0.49985807,-0.5,0.5,0.357182,0.028942215,-0.30352333
935,-0.10156,-0.10156,0.199994,0.199994,-0.4992,-0.5,0.40353245,0.35308173,-0.1877296,-0.25
936,0.20380923,-0.000732,0.199994,0.17035051,-0.5,-0.5,0.36560021,0.23326346,-0.25,-0.26250358
937,0.11333975,0.100096,0.199994,0.16364516,-0.5,-0.5,0.37060588,0.23967448,-0.25,-0.25
938,0.200941,0.18363135,0.21226292,0.199994,-0.5,-0.5,0.46807411,0.24540286,0.064273964,-0.25
939,0.301769,0.27812437,0.199994,0.199994,-0.5,-0.5,0.5,0.29987751,-0.023972961,-0.25
940,0.6656156,0.25538685,0.199994,0.199994,-0.5,-0.5,0.5,0.3134097,-0.13889324,-0.25
941,0.679858,0.66070089,0.199994,0.17442103,-0.4992,-0.5,0.5,0.357182,-0.14184267,-0.30494293
942,-0.10156,-0.10156,0.250001,0.250001,-0.4992,-0.5,0.5,0.34611165,-0.22277448,-0.25345974
943,0.043990324,-0.023308001,0.250001,0.250001,-0.4992,-0.5,0.5,0.357182,-0.23576386,-0.30568494
944,0.20133649,0.086511094,0.250001,0.22984854,-0.5,-0.5,0.5,0.22341154,-0.14637716,-0.25
945,0.200941,0.17308779,0.250001,0.2118333,-0.5,-0.5,0.357182,0.28748173,-0.045980028,-0.25
946,0.5028029,0.173602,0.250001,0.20988058,-0.4992,-0.5,0.357182,0.28767854,-0.25,-0.25
947,0.5028029,0.173602,0.250001,0.20988058,-0.4992,-0.5,0.357182,0.28767854,-0.25,-0.25
948,0.679858,0.679858,0.250001,0.16952037,-0.4992,-0.5,0.5,0.357182,-0.23232785,-0.30351029
949,-0.050737119,-0.10156,0.300007,0.29738859,-0.5,-0.5,0.5,0.25618104,-0.014830928,-0.27449828
950,-0.000732,-0.065361993,0.32145984,0.300007,-0.4992,-0.5,0.36566779,0.34319093,0.036270934,-0.25
951,0.20205704,0.100096,0.300007,0.21899411,-0.4992,-0.5,0.5,0.33425934,-0.25,-0.25
952,0.200941,0.200941,0.300007,0.21691293,-0.5,-0.5,0.5,0.22235348,-0.14468306,-0.25
953,0.301769,0.301769,0.300007,0.300007,-0.5,-0.5,0.4437732,0.24064485,0.026930959,-0.25
954,0.54189858,0.38618114,0.300007,0.18691157,-0.5,-0.5,0.5,0.33861002,0.080465126,-0.31105899
955,0.679858,0.37552802,0.300007,0.18820523,-0.4992,-0.5,0.5,0.35515965,0.08083352,-0.30594258
956,-0.10156,-0.10156,0.349998,0.32655576,-0.5,-0.5,0.41226496,0.29289879,0.0063476545,-0.25
957,-0.000732,-0.0084143067,0.349998,0.349998,-0.4992,-0.5,0.49897809,0.357182,-0.11321169,-0.31629914
958,0.18000007,0.03753648,0.3980557,0.349998,-0.4992,-0.5,0.5,0.30064085,-0.25,-0.29907081
959,0.200941,0.200941,0.349998,0.349998,-0.5,-0.5,0.46789706,0.3457383,-0.25,-0.30410941
960,0.301769,0.301769,0.349998,0.33850857,-0.5,-0.5,0.5,0.22254935,-0.14924824,-0.25
961,0.51053143,0.478202,0.349998,0.33625486,-0.5,-0.5,0.5,0.26412531,0.048298484,-0.25
962,0.679858,0.42214315,0.349998,0.349998,-0.5,-0.5,0.5,0.30715547,-0.047992195,-0.28135817
963,0.046881665,-0.12929,0.45455532,0.400004,-0.4992,-0.5,0.5,0.26325626,-0.041382176,-0.30095245
964,0.042239248,-0.000732,0.400004,0.38645617,-0.4992,-0.5,0.5,0.357182,0.058180849,-0.25250351
965,0.34132892,0.100096,0.400004,0.400004,-0.5,-0.5,0.5,0.25570084,-0.10558215,-0.25553242
966,0.27779912,0.10410961,0.400004,0.400004,-0.5,-0.5,0.5,0.28312877,-0.039043853,-0.28627567
967,0.301769,0.10259527,0.400004,0.400004,-0.5,-0.5,0.5,0.27278017,-0.064148843,-0.2746762
968,0.478202,0.478202,0.42450008,0.400004,-0.5,-0.5,0.40243967,0.27925084,-0.25,-0.25
969,0.679858,0.679858,0.40050217,0.400004,-0.4992,-0.5,0.5,0.31374432,-0.074341219,-0.30580908
970,0.056511449,-0.12929,0.45455532,0.41059875,-0.4992,-0.5,0.5,0.26325626,-0.0034522813,-0.30095245
971,0.025963314,-0.000732,0.449995,0.449995,-0.4992,-0.5,0.45136168,0.23314546,-0.25,-0.25
972,0.100096,0.094469083,0.449995,0.449995,-0.4992,-0.5,0.5,0.31727306,-0.1639717,-0.2518404
973,0.30402937,0.043241742,0.449995,0.44592693,-0.4992,-0.5,0.5,0.30334499,-0.25,-0.29171477
974,0.30402937,0.043241742,0.449995,0.44592693,-0.4992,-0.5,0.5,0.30334499,-0.25,-0.29171477
975,0.49170056,0.40248372,0.449995,0.42085816,-0.4992,-0.5,0.5,0.23243258,-0.25,-0.25
976,0.679858,0.59630841,0.449995,0.43381917,-0.4992,-0.5,0.5,0.30710241,-0.070682015,-0.30574333
977,0.46414127,0.301769,0.15,0.15,-0.5,-0.5,0.5,0.47614114,-0.16456622,-0.25
978,0.679858,0.478202,0.15,0.14683405,-0.4992,-0.5,0.5,0.41039055,-0.25,-0.30614186
979,0.679858,0.67203886,0.15,0.15,-0.5,-0.5,0.5,0.35739516,0.028942215,-0.30387456
980,-0.080781392,-0.10156,0.199994,0.19145161,-0.4992,-0.5,0.5,0.40057759,-0.16733248,-0.25
981,-0.000732,-0.06156229,0.199994,0.199994,-0.4992,-0.5,0.5,0.38559916,-0.19933816,-0.25
982,0.18630202,0.056755646,0.199994,0.199994,-0.4992,-0.5,0.5,0.22009062,-0.23366256,-0.25
983,0.200941,0.17264463,0.199994,0.199994,-0.5,-0.5,0.5,0.29183877,-0.25,-0.26128655
984,0.301769,0.27812437,0.199994,0.199994,-0.5,-0.5,0.5,0.29987751,-0.023972961,-0.25
985,0.6656156,0.25538685,0.199994,0.199994,-0.5,-0.5,0.5,0.3134097,-0.13889324,-0.25
986,0.679858,0.65992627,0.199994,0.17442103,-0.5,-0.5,0.5,0.36052713,-0.14184267,-0.25
987,-0.083330534,-0.10156,0.250001,0.24885553,-0.4992,-0.5,0.5,0.46539426,-0.16177126,-0.2556722
988,0.035174577,-0.022907046,0.250001,0.250001,-0.4992,-0.5,0.5,0.37960614,-0.2240283,-0.32991798
989,0.20133649,0.086511094,0.250001,0.22984854,-0.5,-0.5,0.5,0.22341154,-0.14637716,-0.25
990,0.20133649,0.086511094,0.250001,0.22984854,-0.5,-0.5,0.5,0.22341154,-0.14637716,-0.25
991,0.34078753,0.24492072,0.250001,0.20179187,-0.4992,-0.5,0.5,0.26554526,-0.25,-0.25
992,0.60058707,0.26581018,0.250001,0.2022438,-0.5,-0.5,0.5,0.32783587,0.045575382,-0.28653029
993,0.679858,0.679858,0.250001,0.16954935,-0.4992,-0.5,0.5,0.35884413,-0.23179274,-0.30600901
994,-0.050737119,-0.10156,0.300007,0.29738859,-0.5,-0.5,0.5,0.25618104,-0.014830928,-0.27449828
995,0.047878418,-0.059216069,0.300007,0.26650147,-0.5,-0.5,0.5,0.26168862,0.026625015,-0.25
996,0.100096,0.100096,0.300007,0.22486379,-0.5,-0.5,0.5,0.39096906,-0.22717376,-0.25
997,0.200941,0.200941,0.300007,0.21691293,-0.5,-0.5,0.5,0.22235348,-0.14468306,-0.25
998,0.58998264,0.301769,0.300007,0.19668146,-0.5,-0.5,0.5,0.21303726,-0.084756828,-0.25
999,0.54189858,0.38618114,0.300007,0.18691157,-0.5,-0.5,0.5,0.33861002,0.080465126,-0.31105899
1000,0.679858,0.37552802,0.300007,0.18820523,-0.4992,-0.5,0.5,0.35515965,0.08083352,-0.30594258
1001,-0.10156,-0.11934374,0.349998,0.32996054,-0.5,-0.5,0.5,0.29289879,0.029946277,-0.25
1002,-0.000732,-0.038258878,0.39039143,0.349998,-0.4992,-0.5,0.5,0.4180442,-0.1138346,-0.31460763
1003,0.18000007,0.03753648,0.3980557,0.349998,-0.4992,-0.5,0.5,0.30064085,-0.25,-0.29907081
1004,0.29633104,0.200941,0.349998,0.33268581,-0.4992,-0.5,0.5,0.3457383,-0.25,-0.25
1005,0.301769,0.301769,0.349998,0.33850857,-0.5,-0.5,0.5,0.22254935,-0.14924824,-0.25
1006,0.51053143,0.478202,0.349998,0.33625486,-0.5,-0.5,0.5,0.26412531,0.048298484,-0.25
1007,0.679858,0.42214315,0.349998,0.349998,-0.5,-0.5,0.5,0.30715547,-0.047992195,-0.28135817
1008,0.046881665,-0.12929,0.45455532,0.400004,-0.4992,-0.5,0.5,0.26325626,-0.041382176,-0.30095245
1009,-0.000732,-0.000732,0.400004,0.35286246,-0.5,-0.5,0.5,0.45960885,-0.25,-0.33105036
1010,0.34132892,0.100096,0.400004,0.400004,-0.5,-0.5,0.5,0.25570084,-0.10558215,-0.25553242
1011,0.27779912,0.10410961,0.400004,0.400004,-0.5,-0.5,0.5,0.28312877,-0.039043853,-0.28627567
1012,0.33171038,0.301769,0.400004,0.37535227,-0.4992,-0.5,0.5,0.35739581,-0.25,-0.25
1013,0.478202,0.478202,0.400004,0.33682283,-0.5,-0.5,0.5,0.26887168,-0.085876446,-0.25
1014,0.679858,0.52715015,0.400004,0.400004,-0.4992,-0.5,0.5,0.35771103,-0.25,-0.30580974
1015,0.056511449,-0.12929,0.45455532,0.41059875,-0.4992,-0.5,0.5,0.26325626,-0.0034522813,-0.30095245
1016,-0.000732,-0.032085987,0.449995,0.36813559,-0.4992,-0.5,0.5,0.47480033,-0.022977032,-0.33098395
1017,0.100096,0.094469083,0.449995,0.449995,-0.4992,-0.5,0.5,0.31727306,-0.1639717,-0.2518404
1018,0.30402937,0.043241742,0.449995,0.44592693,-0.4992,-0.5,0.5,0.30334499,-0.25,-0.29171477
1019,0.30402937,0.043241742,0.449995,0.44592693,-0.4992,-0.5,0.5,0.30334499,-0.25,-0.29171477
1020,0.49170056,0.40248372,0.449995,0.42085816,-0.4992,-0.5,0.5,0.23243258,-0.25,-0.25
1021,0.679858,0.59630841,0.449995,0.43381917,-0.4992,-0.5,0.5,0.30710241,-0.070682015,-0.30574333
1022,0.62511058,0.44462402,0.20373715,0.15,-0.4992,-0.5,-0.49025281,-0.5,-0.125,-0.125
1023,0.679858,0.44390425,0.1943058,0.13742505,-0.4992,-0.5,-0.49921627,-0.5,-0.125,-0.16479243
1024,0.34446878,0.301769,0.20150408,0.199994,-0.5,-0.5,-0.41665634,-0.5,-0.089533228,-0.125
1025,0.679858,0.44462402,0.20373715,0.18153136,-0.4992,-0.5,-0.44334601,-0.5,-0.125,-0.13616551
1026,0.679858,0.679858,0.199994,0.19514779,-0.4992,-0.5,-0.5,-0.5,0.03283863,-0.14346223
1027,-0.10156,-0.12929,0.250001,0.24306882,-0.5,-0.5,-0.4549948,-0.5,-0.097826455,-0.13689739
1028,0.033713135,-0.037862733,0.250001,0.250001,-0.5,-0.5,-0.49039842,-0.5,-0.12413553,-0.19811048
1029,0.20049621,0.034264707,0.2927411,0.250001,-0.5,-0.5,-0.5,-0.5,0.013624161,-0.125
1030,0.24348571,0.1776549,0.250001,0.22704347,-0.5,-0.5,-0.5,-0.5,-0.125,-0.125
1031,0.31183022,0.301769,0.250001,0.24582297,-0.5,-0.5,-0.43636582,-0.5,-0.091563848,-0.125
1032,0.51655139,0.45282316,0.29273595,0.250001,-0.5,-0.5,-0.44723718,-0.5,-0.125,-0.125
1033,0.679858,0.60576238,0.27481562,0.250001,-0.4992,-0.5,-0.45873659,-0.5,0.01370814,-0.1314615
1034,-0.077786342,-0.10941288,0.300007,0.26497243,-0.5,-0.5,-0.47452363,-0.5,-0.125,-0.125
1035,0.14753617,-0.009866634,0.30245497,0.300007,-0.5,-0.5,-0.5,-0.5,-0.078679363,-0.125
1036,0.14753617,-0.009866634,0.30245497,0.300007,-0.5,-0.5,-0.5,-0.5,-0.078679363,-0.125
1037,0.200941,0.17293706,0.300007,0.300007,-0.5,-0.5,-0.44353211,-0.5,-0.1051498,-0.14162032
1038,0.39147395,0.29084536,0.32541726,0.26361878,-0.5,-0.5,-0.46472087,-0.5,-0.11051115,-0.125
1039,0.6151265,0.45371462,0.30049489,0.300007,-0.5,-0.5,-0.45518414,-0.5,-0.125,-0.125
1040,0.679858,0.63734128,0.39566025,0.27001174,-0.4992,-0.5,-0.5,-0.5,-0.0082338767,-0.16384473
1041,-0.067823248,-0.10156,0.349998,0.32585814,-0.4992,-0.5,-0.49437846,-0.5,-0.1061007,-0.125
1042,0.22610062,-0.032485817,0.349998,0.349998,-0.49948881,-0.5,-0.49645442,-0.5,-0.016554421,-0.125
1043,0.22610062,-0.032485817,0.349998,0.349998,-0.49948881,-0.5,-0.49645442,-0.5,-0.016554421,-0.125
1044,0.200941,0.18501445,0.37569771,0.349998,-0.5,-0.5,-0.42081132,-0.5,-0.0033070912,-0.125
1045,0.43569582,0.28384153,0.42967032,0.34737913,-0.5,-0.5,-0.48624869,-0.5,-0.125,-0.125
1046,0.478202,0.46843513,0.4286168,0.32711114,-0.5,-0.5,-0.5,-0.5,-0.125,-0.22263264
1047,0.679858,0.63746476,0.39555708,0.34260523,-0.5,-0.5,-0.5,-0.5,-0.0079227315,-0.16422571
1048,-0.09216235,-0.10666654,0.400004,0.37870195,-0.5,-0.5,-0.5,-0.5,-0.10330982,-0.125
1049,0.17615555,-0.000732,0.400004,0.34361793,-0.5,-0.5,-0.5,-0.5,-0.11226547,-0.125
1050,0.17615555,0.071671897,0.400004,0.32935107,-0.5,-0.5,-0.5,-0.5,-0.033084384,-0.125
1051,0.200941,0.19298994,0.400004,0.35466542,-0.5,-0.5,-0.4624446,-0.5,0.0062014777,-0.18949546
1052,0.301769,0.301769,0.41622972,0.38161345,-0.4992,-0.5,-0.46813639,-0.5,-0.098524027,-0.125
1053,0.51446546,0.45736988,0.43696905,0.3665438,-0.5,-0.5,-0.5,-0.5,-0.125,-0.21203367
1054,0.679858,0.63214262,0.400004,0.34259394,-0.5,-0.5,-0.5,-0.5,-0.021333794,-0.16419593
1055,-0.047445973,-0.10156,0.499999,0.449995,-0.5,-0.5,-0.41874068,-0.5,0.051221473,-0.125
1056,0.12517904,-0.000732,0.449995,0.44073407,-0.5,-0.5,-0.48249387,-0.5,0.21909421,-0.125
1057,0.12517904,0.100096,0.449995,0.34101663,-0.5,-0.5,-0.5,-0.5,-0.10868851,-0.125
1058,0.200941,0.200941,0.45024939,0.36338189,-0.4992,-0.5,-0.5,-0.5,0.0092806769,-0.1487513
1059,0.301769,0.301769,0.46782254,0.41114856,-0.5,-0.5,-0.45418503,-0.5,-0.10068428,-0.125
1060,0.48218576,0.44656103,0.45726676,0.449995,-0.5,-0.5,-0.49560852,-0.5,-0.125,-0.125
1061,0.679858,0.59244427,0.449995,0.40678384,-0.5,-0.5,-0.48991809,-0.5,-0.125,-0.15870677
1062,0.100096,0.090285376,0.15,0.15,-0.5,-0.5,-0.22323808,-0.357145,-0.125,-0.17397443
1063,0.200941,0.200941,0.15,0.14728171,-0.5,-0.5,-0.32129038,-0.357145,-0.052387964,-0.125
1064,0.31581898,0.15070598,0.15,0.13874618,-0.4992,-0.5,-0.30147658,-0.357145,-0.125,-0.12997157
1065,0.51734723,0.39451611,0.15,0.13189029,-0.5,-0.5,-0.34611494,-0.357145,-0.06141908,-0.125
1066,0.679858,0.48943315,0.15,0.13288006,-0.4992,-0.5,-0.357145,-0.357145,-0.125,-0.18421337
1067,-0.092546378,-0.12929,0.199994,0.199994,-0.4992,-0.5,-0.28038606,-0.357145,-0.096573782,-0.125
1068,-0.000732,-0.014785769,0.199994,0.199994,-0.5,-0.5,-0.29447266,-0.357145,-0.04107624,-0.125
1069,0.10139641,0.096652398,0.199994,0.199994,-0.5,-0.5,-0.29531292,-0.357145,-0.091696826,-0.125
1070,0.200941,0.19292361,0.199994,0.16108632,-0.4992,-0.5,-0.34298351,-0.357145,-0.066069979,-0.19985279
1071,0.31364733,0.30088296,0.199994,0.199994,-0.5,-0.5,-0.357145,-0.357145,-0.10453395,-0.125
1072,0.55444183,0.478202,0.26272958,0.199994,-0.5,-0.5,-0.35021469,-0.357145,-0.11640567,-0.125
1073,0.679858,0.64299645,0.28415172,0.199994,-0.4992,-0.5,-0.357145,-0.36708998,-0.090889941,-0.13919686
1074,-0.038171444,-0.12929,0.250001,0.23935052,-0.4992,-0.5,-0.35602234,-0.357145,-0.017999261,-0.13900808
1075,0.04286489,-0.028685193,0.250001,0.2383367,-0.4992,-0.5,-0.357145,-0.37311077,-0.0045490149,-0.125
1076,0.13363259,0.100096,0.250001,0.23514419,-0.4992,-0.5,-0.357145,-0.38417431,-0.069042655,-0.13813077
1077,0.21698593,0.200941,0.250001,0.250001,-0.5,-0.5,-0.32471591,-0.357145,-0.056575116,-0.13444492
1078,0.31333168,0.25766209,0.29950835,0.250001,-0.5,-0.5,-0.27617559,-0.357145,-0.094868565,-0.125
1079,0.56692184,0.44323868,0.250001,0.250001,-0.5,-0.5,-0.357145,-0.357145,-0.097932175,-0.125
1080,0.679858,0.65654841,0.250001,0.250001,-0.5,-0.5,-0.357145,-0.357145,-0.051256142,-0.13611937
1081,-0.051614926,-0.12316926,0.300007,0.29299103,-0.4992,-0.5,-0.357145,-0.38376058,-0.10700662,-0.1761685
1082,0.048742888,-0.000732,0.300007,0.300007,-0.4992,-0.5,-0.357145,-0.36439997,-0.020271587,-0.125
1083,0.100096,0.100096,0.31002159,0.300007,-0.5,-0.5,-0.3304843,-0.357145,-0.068712667,-0.18008013
1084,0.200941,0.15889203,0.300007,0.300007,-0.5,-0.5,-0.35576701,-0.357145,-0.11944846,-0.17049644
1085,0.34166947,0.23665856,0.300007,0.300007,-0.5,-0.5,-0.2966645,-0.357145,-0.007041102,-0.125
1086,0.56561944,0.35042369,0.30654525,0.2965922,-0.5,-0.5,-0.357145,-0.357145,-0.125,-0.125
1087,0.679858,0.64983273,0.300007,0.29484522,-0.5,-0.5,-0.357145,-0.357145,-0.125,-0.13371418
1088,-0.082018783,-0.10156,0.349998,0.349998,-0.5,-0.5,-0.2617769,-0.357145,-0.0046355033,-0.13862349
1089,0.14084541,-0.012176763,0.349998,0.33231358,-0.5,-0.5,-0.357145,-0.35811858,-0.125,-0.20817864
1090,0.100096,0.100096,0.35720813,0.29529956,-0.5,-0.5,-0.357145,-0.357145,-0.077956709,-0.14264391
1091,0.200941,0.200941,0.349998,0.3136677,-0.5,-0.5,-0.30408196,-0.357145,-0.060762101,-0.16336069
1092,0.301769,0.29770798,0.349998,0.31467756,-0.4992,-0.5,-0.357145,-0.374491,-0.04139238,-0.125
1093,0.56461858,0.42676543,0.349998,0.32033326,-0.5,-0.5,-0.357145,-0.357145,-0.076138138,-0.125
1094,0.679858,0.54505796,0.349998,0.32438647,-0.5,-0.5,-0.30652326,-0.357145,-0.125,-0.13379942
1095,-0.055421723,-0.10156,0.41568098,0.3651253,-0.5,-0.5,-0.357145,-0.36398892,0.013583266,-0.2409778
1096,0.055093232,-0.000732,0.400004,0.30314418,-0.5,-0.5,-0.3431336,-0.357145,-0.088771978,-0.14219993
1097,0.11139323,0.100096,0.400004,0.31669177,-0.5,-0.5,-0.357145,-0.38787973,-0.10360433,-0.17325992
1098,0.29620277,0.200941,0.42859364,0.400004,-0.4992,-0.5,-0.34496349,-0.357145,-0.064052987,-0.125
1099,0.3342272,0.301769,0.40469755,0.34224166,-0.5,-0.5,-0.33523373,-0.357145,0.082689046,-0.125
1100,0.56315378,0.35968529,0.41359274,0.30874724,-0.5,-0.5,-0.357145,-0.37925864,-0.125,-0.125
1101,0.679858,0.5782691,0.42395421,0.400004,-0.5,-0.5,-0.22391684,-0.357145,0.02904961,-0.13009402
1102,-0.090093698,-0.12929,0.449995,0.449995,-0.5,-0.5,-0.28351767,-0.39367489,-0.096608722,-0.125
1103,-0.000732,-0.081740613,0.449995,0.449995,-0.5,-0.5,-0.32072644,-0.357145,-0.096928724,-0.125
1104,0.12899547,0.100096,0.449995,0.42653991,-0.5,-0.5,-0.357145,-0.357145,-0.10877747,-0.125
1105,0.28127065,0.200941,0.47630968,0.38141233,-0.5,-0.5,-0.35246549,-0.357145,-0.06605091,-0.125
1106,0.301769,0.301769,0.449995,0.44919951,-0.5,-0.5,-0.3546014,-0.357145,-0.125,-0.125
1107,0.56116356,0.34746039,0.499999,0.31770031,-0.5,-0.5,-0.357145,-0.357145,-0.12392609,-0.125
1108,0.679858,0.679858,0.47183801,0.449995,-0.5,-0.5,-0.32647802,-0.39532116,-0.125,-0.125
1109,0.034183089,-0.000732,0.15482824,0.15,-0.5,-0.5,-0.214282,-0.28351632,-0.10615596,-0.12837858
1110,0.11978637,0.092554187,0.15080798,0.15,-0.5,-0.5,-0.1784768,-0.214282,-0.034789698,-0.125
1111,0.30178811,0.18015793,0.17849427,0.15,-0.5,-0.5,-0.20543433,-0.214282,-0.125,-0.125
1112,0.30178811,0.18015793,0.17849427,0.15,-0.5,-0.5,-0.20543433,-0.214282,-0.125,-0.125
1113,0.478202,0.47410836,0.18686713,0.15,-0.5,-0.5,-0.11017124,-0.214282,-0.125,-0.125
1114,0.679858,0.55090095,0.19045753,0.15,-0.5,-0.5,0.013426584,-0.214282,-0.11258949,-0.14833146
1115,-0.069129246,-0.12759956,0.26084294,0.199994,-0.5,-0.5,-0.13289059,-0.214282,-0.093200266,-0.125
1116,0.057049433,-0.055535349,0.25562507,0.199994,-0.5,-0.5,-0.14262097,-0.214282,-0.078330968,-0.15232837
1117,0.100096,0.100096,0.199994,0.199994,-0.4992,-0.5,-0.15725044,-0.25064881,-0.08350958,-0.13835241
1118,0.20943678,0.19455395,0.31727277,0.18658188,-0.5,-0.5,-0.15473452,-0.214282,-0.125,-0.125
1119,0.31685138,0.26449266,0.199994,0.19426655,-0.5,-0.5,-0.214282,-0.28033715,-0.12199669,-0.125
1120,0.478202,0.46934988,0.199994,0.19292154,-0.5,-0.5,-0.1783075,-0.214282,-0.125,-0.125
1121,0.679858,0.35480171,0.25337707,0.199994,-0.5,-0.5,-0.18784904,-0.214282,-0.10933791,-0.125
1122,-0.076836619,-0.10156,0.250001,0.250001,-0.5,-0.5,-0.07672542,-0.28689307,0.024651769,-0.125
1123,-0.000732,-0.067539048,0.250001,0.250001,-0.5,-0.5,-0.034336337,-0.29692999,-0.073802986,-0.125
1124,0.100096,0.100096,0.30702717,0.250001,-0.4992,-0.5,-0.12755284,-0.214282,-0.023988585,-0.14258076
1125,0.20943678,0.19455395,0.31727277,0.18658188,-0.5,-0.5,-0.15473452,-0.214282,-0.125,-0.125
1126,0.31450929,0.29448542,0.30167665,0.250001,-0.5,-0.5,-0.214282,-0.27547293,-0.10288838,-0.125
1127,0.61532582,0.3504739,0.250001,0.250001,-0.5,-0.5,-0.21027557,-0.214282,-0.125,-0.125
1128,0.679858,0.59051492,0.26771975,0.250001,-0.5,-0.5,-0.214282,-0.214282,-0.10866859,-0.125
1129,0.051046773,-0.10156,0.300007,0.300007,-0.5,-0.5,-0.214282,-0.28071743,-0.10577369,-0.13228563
1130,-0.000732,-0.000732,0.300007,0.300007,-0.5,-0.5,-0.19195961,-0.35824016,0.021594739,-0.125
1131,0.11900975,0.100096,0.30719696,0.27477563,-0.5,-0.5,-0.10317926,-0.214282,-0.023995695,-0.125
1132,0.31450929,0.19327238,0.30167665,0.2559786,-0.5,-0.5,-0.214282,-0.214282,-0.125,-0.125
1133,0.31450929,0.19327238,0.30167665,0.2559786,-0.5,-0.5,-0.214282,-0.214282,-0.125,-0.125
1134,0.52512333,0.47318786,0.300007,0.300007,-0.5,-0.5,-0.031407831,-0.214282,-0.085919373,-0.125
1135,0.679858,0.59781677,0.31524244,0.300007,-0.4992,-0.5,-0.214282,-0.23461846,-0.125,-0.14471187
1136,-0.084151674,-0.10156,0.349998,0.349998,-0.4992,-0.5,-0.1950973,-0.25193058,0.087351848,-0.19408647
1137,-0.000732,-0.025644806,0.349998,0.34440447,-0.4992,-0.5,-0.214282,-0.23804488,-0.057685147,-0.125
1138,0.100096,0.100096,0.349998,0.33504529,-0.4992,-0.5,-0.214282,-0.214282,-0.035234355,-0.14107879
1139,0.21447681,0.1885388,0.36102629,0.349998,-0.5,-0.5,-0.20656136,-0.214282,-0.125,-0.125
1140,0.31240545,0.20791869,0.3930157,0.3234726,-0.5,-0.5,-0.214282,-0.214282,-0.125,-0.125
1141,0.49179099,0.21261055,0.349998,0.349998,-0.5,-0.5,-0.12738334,-0.214282,-0.125,-0.19111965
1142,0.679858,0.64337157,0.3574673,0.32415847,-0.4992,-0.5,-0.14822718,-0.214282,-0.01928801,-0.125
1143,-0.10156,-0.11713574,0.400004,0.37438458,-0.4992,-0.5,-0.17156224,-0.214282,-0.0048784532,-0.15731007
1144,0.13930019,-0.000732,0.400004,0.36436292,-0.5,-0.5,-0.19148328,-0.214282,0.21521646,-0.125
1145,0.13483789,0.100096,0.400004,0.34113153,-0.5,-0.5,-0.1959107,-0.214282,-0.027881627,-0.125
1146,0.200941,0.200941,0.48199616,0.34231193,-0.5,-0.5,-0.214282,-0.214282,-0.125,-0.125
1147,0.31224449,0.24450708,0.400004,0.32242863,-0.5,-0.5,-0.214282,-0.214282,-0.099689428,-0.125
1148,0.54493196,0.478202,0.400004,0.36401088,-0.4992,-0.5,-0.20912211,-0.214282,-0.125,-0.125
1149,0.679858,0.679858,0.400004,0.33798592,-0.5,-0.5,-0.12264945,-0.24802905,-0.049365466,-0.125
1150,-0.10156,-0.11061464,0.449995,0.35685609,-0.5,-0.5,-0.214282,-0.2984501,-0.063667954,-0.18205895
1151,-0.000732,-0.000732,0.449995,0.35462431,-0.5,-0.5,-0.19749487,-0.214282,0.063842568,-0.125
1152,0.18321945,0.100096,0.499999,0.33644279,-0.5,-0.5,-0.214282,-0.23397271,-0.056979849,-0.125
1153,0.200941,0.200941,0.48199616,0.34231193,-0.5,-0.5,-0.214282,-0.214282,-0.125,-0.125
1154,0.301769,0.16460558,0.46811147,0.44527163,-0.5,-0.5,-0.20921699,-0.23235918,-0.125,-0.125
1155,0.679858,0.478202,0.499999,0.36401088,-0.4992,-0.5,-0.20912211,-0.214282,-0.125,-0.125
1156,0.679858,0.679858,0.46370462,0.350961,-0.4992,-0.5,-0.11569729,-0.214282,0.015399192,-0.125
1157,0.066794688,-0.0040384124,0.15,0.14592727,-0.5,-0.5,-0.071427,-0.071427,-0.125,-0.125
1158,0.100096,0.100096,0.15211889,0.15,-0.5,-0.5,-0.069853253,-0.10077583,-0.076152036,-0.16856673
1159,0.47642843,0.12629766,0.16390481,0.15,-0.5,-0.5,-0.071427,-0.071427,-0.052143727,-0.125
1160,0.50905507,0.301769,0.15947954,0.15,-0.5,-0.5,-0.015105221,-0.071427,-0.1040515,-0.125
1161,0.50905507,0.38447734,0.15061818,0.15,-0.5,-0.5,0.06975721,-0.071427,-0.059871524,-0.125
1162,0.679858,0.47879352,0.18173998,0.15,-0.5,-0.5,0.10903645,-0.071427,-0.063696027,-0.21688418
1163,-0.096683635,-0.12138177,0.21653883,0.19012522,-0.4992,-0.5,0.019923105,-0.071427,-0.017742077,-0.125
1164,0.037117192,-0.028739939,0.20237972,0.19527497,-0.5,-0.5,-0.071427,-0.071427,-0.025102127,-0.1332775
1165,0.11891253,0.100096,0.32229874,0.199994,-0.5,-0.5,-0.010535297,-0.074076546,-0.078052729,-0.21449199
1166,0.41851471,0.200941,0.199994,0.199994,-0.5,-0.5,0.19883022,-0.071427,-0.087828809,-0.125
1167,0.40309205,0.301769,0.199994,0.199994,-0.5,-0.5,0.3057373,-0.091909957,-0.125,-0.125
1168,0.53334708,0.24212062,0.199994,0.199994,-0.4992,-0.5,0.28311914,-0.075589582,-0.125,-0.14043992
1169,0.679858,0.31061108,0.199994,0.199994,-0.4992,-0.5,0.15549097,-0.071427,-0.125,-0.2772714
1170,-0.010867851,-0.10156,0.25605979,0.24288425,-0.4992,-0.5,-0.071427,-0.071427,-0.020175077,-0.1291904
1171,-0.000732,-0.038123514,0.26083352,0.2055875,-0.5,-0.5,-0.071427,-0.13773391,-0.125,-0.14389012
1172,0.100096,0.100096,0.27691795,0.250001,-0.5,-0.5,0.13618758,-0.071427,-0.072857257,-0.2405595
1173,0.200941,0.081638602,0.30565394,0.250001,-0.5,-0.5,0.018856463,-0.11644226,-0.125,-0.17238279
1174,0.301769,0.29839006,0.250001,0.18817419,-0.5,-0.5,0.22893946,-0.084913673,-0.125,-0.14535719
1175,0.478202,0.30599967,0.250001,0.16692099,-0.4992,-0.5,0.054525412,-0.096220429,-0.125,-0.14647923
1176,0.679858,0.34180143,0.250001,0.23686423,-0.4992,-0.5,0.41469071,-0.071427,-0.125,-0.307299
1177,-0.10156,-0.11481292,0.300007,0.29450659,-0.5,-0.5,-0.022759127,-0.071427,-0.051998316,-0.14806042
1178,-0.000732,-0.016154008,0.300007,0.28868621,-0.4992,-0.5,-0.035735171,-0.087972085,-0.044214305,-0.125
1179,0.100096,0.10006984,0.31914894,0.300007,-0.4992,-0.5,-0.0058360455,-0.12867109,-0.11234557,-0.22815612
1180,0.200941,0.098391986,0.300007,0.29813944,-0.5,-0.5,0.051478221,-0.13309565,-0.125,-0.17586012
1181,0.31628622,0.28360007,0.300007,0.300007,-0.5,-0.5,-0.071427,-0.071427,-0.125,-0.21697233
1182,0.478202,0.38861453,0.300007,0.300007,-0.5,-0.5,-0.066396735,-0.071427,-0.125,-0.13911636
1183,0.679858,0.43876954,0.300007,0.300007,-0.5,-0.5,-0.0083724758,-0.11326739,-0.12145161,-0.125
1184,0.018191277,-0.1207988,0.3822352,0.2931765,-0.5,-0.5,-0.046829524,-0.071427,-0.019499093,-0.125
1185,-0.000732,-0.018731282,0.3799216,0.30086158,-0.4992,-0.5,-0.036781924,-0.071427,-0.018069022,-0.125
1186,0.100096,0.100096,0.349998,0.29453781,-0.4992,-0.5,0.037517966,-0.12885177,-0.11287791,-0.125
1187,0.200941,0.200941,0.349998,0.27852136,-0.5,-0.5,-0.044891192,-0.071427,-0.1061846,-0.125
1188,0.40293926,0.26019777,0.349998,0.349998,-0.5,-0.5,0.29873444,-0.071427,-0.125,-0.17649695
1189,0.679858,0.478202,0.349998,0.349998,-0.4992,-0.5,-0.060508821,-0.083248497,-0.125,-0.14527168
1190,0.679858,0.49067436,0.35886158,0.349998,-0.4992,-0.5,-0.057421019,-0.11705772,-0.125,-0.14071459
1191,-0.0015561344,-0.10335977,0.400004,0.400004,-0.5,-0.5,-0.071427,-0.071427,-0.013436551,-0.125
1192,0.013583899,-0.015108474,0.41971158,0.39563289,-0.4992,-0.5,-0.045444155,-0.071427,-0.014498498,-0.125
1193,0.100096,0.100096,0.400004,0.3998481,-0.5,-0.5,-0.071427,-0.11938503,-0.097759684,-0.125
1194,0.200941,0.190185,0.400004,0.400004,-0.4992,-0.5,-0.02378279,-0.071427,-0.0249359,-0.19498784
1195,0.45100855,0.28308729,0.43751029,0.400004,-0.4992,-0.5,0.087857207,-0.071427,-0.125,-0.15600552
1196,0.52510518,0.46277821,0.400004,0.400004,-0.5,-0.5,0.13234359,-0.071427,-0.125,-0.23922545
1197,0.679858,0.57487286,0.400004,0.400004,-0.5,-0.5,0.16009506,-0.11188247,-0.125,-0.16525818
1198,-0.10156,-0.1158638,0.4508087,0.42780991,-0.5,-0.5,0.020371433,-0.071427,-0.0064714432,-0.125
1199,0.058733052,-0.014780767,0.499999,0.38862535,-0.5,-0.5,-0.071427,-0.071427,-0.017386537,-0.125
1200,0.100096,0.083348576,0.499999,0.3998481,-0.5,-0.5,-0.071427,-0.13984192,-0.125,-0.125
1201,0.200941,0.075024905,0.47616502,0.449995,-0.4992,-0.5,0.068014036,-0.13763827,-0.125,-0.33000205
1202,0.42637368,0.301769,0.449995,0.40783318,-0.5,-0.5,0.12327401,-0.087761283,-0.125,-0.125
1203,0.478202,0.41873566,0.45793312,0.449995,-0.5,-0.5,0.28425308,-0.071427,-0.038368667,-0.16583872
1204,0.679858,0.679858,0.449995,0.42486637,-0.4992,-0.5,-0.071427,-0.071427,-0.103234,-0.125
1205,0.10067663,0.100096,0.15,0.15,-0.5,-0.5,0.11483696,0.06612102,-0.125,-0.19556801
1206,0.50438466,0.073727245,0.15,0.15,-0.5,-0.5,0.18747736,0.071427,-0.125,-0.125
1207,0.50438466,0.073727245,0.15,0.15,-0.5,-0.5,0.18747736,0.071427,-0.125,-0.125
1208,0.52112636,0.36823645,0.15,0.15,-0.5,-0.5,0.071427,0.071427,-0.064232735,-0.125
1209,0.679858,0.679858,0.15,0.15,-0.5,-0.5,0.22494143,0.071427,-0.12389007,-0.19803451
1210,-0.082067091,-0.10156,0.199994,0.19505181,-0.5,-0.5,0.11344768,0.071427,-0.11249264,-0.125
1211,-0.000732,-0.074802624,0.199994,0.199994,-0.5,-0.5,0.071427,0.05806503,-0.11570857,-0.16294203
1212,0.4235553,0.100096,0.199994,0.199994,-0.5,-0.5,0.16388977,0.031416681,-0.125,-0.125
1213,0.41851471,0.200941,0.199994,0.199994,-0.5,-0.5,0.19883022,-0.030089182,-0.125,-0.125
1214,0.40309205,0.301769,0.199994,0.199994,-0.5,-0.5,0.3057373,-0.091909957,-0.125,-0.125
1215,0.53334708,0.24212062,0.199994,0.199994,-0.4992,-0.5,0.28311914,-0.075589582,-0.125,-0.14043992
1216,0.679858,0.2075824,0.199994,0.199994,-0.4992,-0.5,0.15549097,0.0022641765,-0.125,-0.31128487
1217,-0.10156,-0.1067612,0.250001,0.250001,-0.4992,-0.5,0.085896986,-0.014779087,-0.125,-0.15140195
1218,0.028623207,-0.000732,0.250001,0.250001,-0.5,-0.5,0.15576669,0.011938446,-0.060214947,-0.125
1219,0.100096,0.100096,0.3018346,0.250001,-0.5,-0.5,0.071427,0.041770992,-0.125,-0.22798113
1220,0.200941,0.200941,0.250001,0.22448155,-0.5,-0.5,0.34035753,0.067522062,-0.125,-0.20665332
1221,0.301769,0.29839006,0.250001,0.18817419,-0.5,-0.5,0.22893946,-0.084913673,-0.125,-0.14535719
1222,0.61378426,0.30317023,0.250001,0.23617433,-0.5,-0.5,0.5,0.071427,0.033516753,-0.14197077
1223,0.679858,0.31062783,0.250001,0.24041552,-0.4992,-0.5,0.41469071,-0.049130103,-0.125,-0.307299
1224,0.073267938,-0.10156,0.31776309,0.300007,-0.5,-0.5,0.15884478,0.0065158406,-0.125,-0.125
1225,-0.000732,-0.000732,0.300007,0.300007,-0.4992,-0.5,0.10712103,-0.058904305,-0.10944094,-0.125
1226,0.18288831,0.100096,0.300007,0.300007,-0.5,-0.5,0.071427,0.041591015,-0.125,-0.17681929
1227,0.200941,0.091732367,0.31820514,0.300007,-0.5,-0.5,0.094924364,0.04851112,-0.125,-0.14915258
1228,0.54942876,0.301769,0.300007,0.300007,-0.5,-0.5,0.071427,0.071427,-0.11556311,-0.125
1229,0.54942876,0.42092181,0.300007,0.300007,-0.5,-0.5,0.071427,0.071427,0.080257942,-0.125
1230,0.679858,0.41523359,0.300007,0.26278984,-0.4992,-0.5,0.3188949,0.071427,0.077400893,-0.125
1231,0.01301486,-0.10156,0.349998,0.31114617,-0.5,-0.5,0.35712643,0.017911299,-0.125,-0.125
1232,0.0027353429,-0.000732,0.349998,0.32433197,-0.5,-0.5,0.5,0.071427,-0.10164412,-0.14538042
1233,0.100096,0.081173248,0.349998,0.349998,-0.4992,-0.5,0.21498004,0.071427,-0.125,-0.14961152
1234,0.44134473,0.200941,0.349998,0.349998,-0.5,-0.5,0.092585932,0.071427,-0.042631735,-0.25105916
1235,0.43106774,0.21130932,0.349998,0.349998,-0.5,-0.5,0.094447077,0.071427,-0.037423984,-0.26716886
1236,0.478202,0.38531066,0.349998,0.349998,-0.5,-0.5,0.11802533,0.071427,-0.125,-0.19328351
1237,0.679858,0.53574824,0.349998,0.31575613,-0.4992,-0.5,0.096217146,0.071427,0.12553362,-0.14997451
1238,-0.021881456,-0.11413303,0.400004,0.400004,-0.5,-0.5,0.079416208,0.042018807,-0.125,-0.125
1239,-0.000732,-0.072773633,0.400004,0.30399824,-0.5,-0.5,0.18100994,0.019715856,-0.125,-0.125
1240,0.100096,0.088421458,0.400004,0.400004,-0.4992,-0.5,0.31529291,0.071427,-0.026267989,-0.27061568
1241,0.20945967,0.200941,0.400004,0.30556109,-0.5,-0.5,0.071427,0.071427,-0.125,-0.13307706
1242,0.41104585,0.2676375,0.400004,0.400004,-0.4992,-0.5,0.084032276,-0.060931361,-0.125,-0.23528907
1243,0.478202,0.478202,0.41896926,0.400004,-0.5,-0.5,0.13616209,0.0040989683,-0.125,-0.13640074
1244,0.679858,0.57487286,0.400004,0.400004,-0.5,-0.5,0.16009506,-0.11188247,-0.125,-0.16525818
1245,-0.053241496,-0.10156,0.45215345,0.449995,-0.5,-0.5,0.16050186,0.049530145,-0.125,-0.125
1246,-0.000732,-0.073550759,0.48739358,0.43468944,-0.5,-0.5,0.1185038,0.071427,-0.097265468,-0.125
1247,0.20132845,0.100096,0.449995,0.449995,-0.4992,-0.5,0.1891774,0.027465036,-0.001633835,-0.12699975
1248,0.200941,0.10336798,0.46682228,0.449995,-0.4992,-0.5,0.19186381,0.071427,-0.125,-0.125
1249,0.42637368,0.301769,0.449995,0.40783318,-0.5,-0.5,0.12327401,-0.087761283,-0.125,-0.125
1250,0.478202,0.42994891,0.46437448,0.449995,-0.4992,-0.5,0.28269362,-0.064239956,-0.027256008,-0.16790781
1251,0.679858,0.66575695,0.449995,0.449995,-0.5,-0.5,0.3792073,-0.086570626,-0.125,-0.19224154
1252,0.22844955,0.17747781,0.15,0.15,-0.5,-0.5,0.22953387,0.214282,0.042891288,-0.18272702
1253,0.49171709,0.10778427,0.18057836,0.15,-0.5,-0.5,0.214282,0.214282,-0.031533006,-0.125
1254,0.49171709,0.37627151,0.18478184,0.15,-0.5,-0.5,0.214282,0.214282,-0.031533006,-0.125
1255,0.679858,0.67162742,0.15,0.15,-0.5,-0.5,0.2269006,0.081701134,-0.125,-0.20668845
1256,-0.10156,-0.10156,0.199994,0.18753718,-0.4992,-0.5,0.29916422,0.19798746,-0.125,-0.14690986
1257,0.1984887,-0.000732,0.199994,0.19398955,-0.5,-0.5,0.31535896,0.214282,-0.091397158,-0.125
1258,0.10564693,0.100096,0.199994,0.16823624,-0.5,-0.5,0.47406574,0.20793833,0.0076829015,-0.1618226
1259,0.40165636,0.200941,0.199994,0.199994,-0.5,-0.5,0.43898856,0.19134644,0.060127568,-0.125
1260,0.36193412,0.21662547,0.199994,0.199994,-0.5,-0.5,0.5,0.18553294,0.064748247,-0.125
1261,0.478202,0.19053392,0.199994,0.199994,-0.4992,-0.5,0.37661011,0.20257533,-0.030583409,-0.125
1262,0.679858,0.23203821,0.199994,0.199994,-0.5,-0.5,0.5,0.17868751,-0.080349821,-0.16796551
1263,-0.0011616873,-0.10156,0.34823615,0.250001,-0.4992,-0.5,0.214282,0.214282,-0.035473264,-0.14939264
1264,-0.000732,-0.015714427,0.250001,0.250001,-0.5,-0.5,0.214282,0.209726,-0.0040830503,-0.20412667
1265,0.19928576,0.100096,0.250001,0.22412798,-0.4992,-0.5,0.26505749,0.20914843,0.0222244,-0.20306153
1266,0.200941,0.14674416,0.250001,0.21231856,-0.4992,-0.5,0.38223995,0.19817418,-0.063982506,-0.18280436
1267,0.301769,0.10343852,0.250001,0.22307161,-0.5,-0.5,0.29597877,0.2073134,-0.125,-0.16442971
1268,0.478202,0.26479069,0.250001,0.250001,-0.5,-0.5,0.46773941,0.1927918,0.11362959,-0.125
1269,0.679858,0.28702083,0.250001,0.20477356,-0.4992,-0.5,0.5,0.17036648,0.0092910595,-0.30600901
1270,0.019703928,-0.10156,0.34444303,0.29901086,-0.4992,-0.5,0.35975916,0.214282,-0.034924369,-0.125
1271,0.028327375,-0.000732,0.32272874,0.300007,-0.5,-0.5,0.33031164,0.214282,-0.011047283,-0.125
1272,0.100096,0.096567489,0.37035032,0.300007,-0.5,-0.5,0.33910314,0.20784653,0.010176892,-0.125
1273,0.25886596,0.200941,0.300007,0.300007,-0.5,-0.5,0.29637258,0.18450444,0.050674687,-0.125
1274,0.50348416,0.301769,0.300007,0.29696165,-0.4992,-0.5,0.5,0.18735512,0.0062387919,-0.125
1275,0.50348416,0.38697629,0.300007,0.29696165,-0.4992,-0.5,0.5,0.18735512,0.14178376,-0.125
1276,0.679858,0.61773973,0.300007,0.300007,-0.5,-0.5,0.5,0.214282,0.055221277,-0.125
1277,0.01301486,-0.10156,0.349998,0.31093998,-0.5,-0.5,0.35712643,0.214282,-0.035931837,-0.125
1278,0.054496353,-0.068862399,0.3597991,0.349998,-0.5,-0.5,0.4035727,0.214282,-0.035812082,-0.12542649
1279,0.100096,0.085093506,0.368189,0.349998,-0.4992,-0.5,0.22984882,0.21040328,-0.0046594899,-0.125
1280,0.30261815,0.200941,0.349998,0.349998,-0.5,-0.5,0.214282,0.18518145,-0.125,-0.14733928
1281,0.30261815,0.21861394,0.349998,0.349998,-0.4992,-0.5,0.214282,0.18206626,-0.125,-0.1766246
1282,0.50348416,0.478202,0.349998,0.29696165,-0.4992,-0.5,0.5,0.18735512,0.12284823,-0.125
1283,0.679858,0.50168327,0.349998,0.349998,-0.5,-0.5,0.23897198,0.20279346,0.17314947,-0.125
1284,-0.065625566,-0.10156,0.400004,0.30962917,-0.5,-0.5,0.33342655,0.214282,-0.044843899,-0.125
1285,0.046975715,-0.056322062,0.44018151,0.39099548,-0.4992,-0.5,0.5,0.214282,-0.042641083,-0.24864737
1286,0.100096,0.100096,0.400004,0.400004,-0.5,-0.5,0.38208235,0.214282,-0.10909603,-0.1600626
1287,0.3598688,0.11054579,0.400004,0.400004,-0.5,-0.5,0.5,0.214282,-0.125,-0.21079426
1288,0.51228415,0.301769,0.400004,0.3858808,-0.5,-0.5,0.28281522,0.17126695,-0.098739603,-0.125
1289,0.478202,0.41906068,0.400004,0.400004,-0.4992,-0.5,0.40448816,0.21397274,-0.125,-0.2005458
1290,0.679858,0.53553167,0.47678233,0.400004,-0.4992,-0.5,0.30011545,0.19799017,-0.125,-0.13238289
1291,-0.10156,-0.10628468,0.449995,0.42280161,-0.5,-0.5,0.214282,0.214282,-0.081957839,-0.125
1292,0.13160686,-0.0041433453,0.449995,0.449995,-0.4992,-0.5,0.214282,0.12856082,-0.125,-0.125
1293,0.1198188,0.100096,0.449995,0.449995,-0.4992,-0.5,0.42066419,0.21090271,-0.125,-0.25860233
1294,0.51227234,0.200941,0.449995,0.449995,-0.4992,-0.5,0.5,0.18464523,-0.058874638,-0.125
1295,0.48033241,0.301769,0.449995,0.449995,-0.4992,-0.5,0.5,0.16305955,0.036975265,-0.15689856
1296,0.53766495,0.478202,0.449995,0.42911557,-0.5,-0.5,0.47658671,0.16654554,-0.11564636,-0.125
1297,0.679858,0.63043331,0.449995,0.449995,-0.5,-0.5,0.41907997,0.18328202,0.069259356,-0.125
1298,0.22846032,0.200941,0.15,0.15,-0.5,-0.5,0.357182,0.20795232,0.041242068,-0.14452322
1299,0.43566838,0.19159245,0.1693713,0.15,-0.5,-0.5,0.38689896,0.23904488,0.071195558,-0.125
1300,0.56602301,0.40600331,0.15,0.15,-0.5,-0.5,0.5,0.22861952,0.074357832,-0.125
1301,0.679858,0.67211272,0.15,0.15,-0.49985807,-0.5,0.5,0.357182,0.028942215,-0.30352333
1302,-0.10156,-0.10156,0.199994,0.18783261,-0.4992,-0.5,0.42821942,0.25187051,-0.027917029,-0.125
1303,0.20093968,-0.055569332,0.199994,0.199994,-0.4992,-0.5,0.5,0.357182,0.0064683726,-0.125
1304,0.10564693,0.100096,0.199994,0.16823624,-0.5,-0.5,0.47406574,0.20793833,0.0076829015,-0.1618226
1305,0.40165636,0.200941,0.199994,0.199994,-0.5,-0.5,0.43898856,0.19134644,0.060127568,-0.125
1306,0.36193412,0.21662547,0.199994,0.199994,-0.5,-0.5,0.5,0.18553294,0.064748247,-0.125
1307,0.478202,0.1851776,0.199994,0.199994,-0.5,-0.5,0.37767011,0.25021591,0.010810104,-0.125
1308,0.679858,0.679858,0.199994,0.16868276,-0.5,-0.5,0.42830601,0.32676864,-0.125,-0.23354591
1309,-0.024380068,-0.10156,0.33313236,0.250001,-0.5,-0.5,0.357182,0.357182,0.00078142694,-0.1263476
1310,0.2786926,-0.000732,0.250001,0.250001,-0.4992,-0.5,0.46529964,0.357182,-0.125,-0.125
1311,0.26572186,0.100096,0.250001,0.222741,-0.5,-0.5,0.357182,0.22164889,-0.125,-0.12542271
1312,0.200941,0.14674416,0.250001,0.21231856,-0.4992,-0.5,0.38223995,0.19817418,-0.063982506,-0.18280436
1313,0.35458699,0.23844672,0.250001,0.19677377,-0.5,-0.5,0.5,0.185086,0.06882468,-0.125
1314,0.478202,0.26479069,0.250001,0.250001,-0.5,-0.5,0.46773941,0.1927918,0.11362959,-0.125
1315,0.679858,0.2719623,0.250001,0.18453435,-0.5,-0.5,0.5,0.25867595,0.029071022,-0.125
1316,0.0026549469,-0.10156,0.300007,0.28632631,-0.4992,-0.5,0.38081919,0.32613678,0.025256621,-0.125
1317,-0.000732,-0.067438676,0.35838442,0.300007,-0.4992,-0.5,0.39747635,0.34675036,0.029428888,-0.19734896
1318,0.33736882,0.100096,0.300007,0.23089003,-0.5,-0.5,0.5,0.20699362,-0.01688447,-0.125
1319,0.29252003,0.200941,0.300007,0.19851618,-0.5,-0.5,0.40003422,0.26238733,-0.125,-0.125
1320,0.301769,0.301769,0.300007,0.29445579,-0.5,-0.5,0.5,0.28379148,0.043744189,-0.125
1321,0.50348416,0.38697629,0.300007,0.29696165,-0.4992,-0.5,0.5,0.18735512,0.14178376,-0.125
1322,0.679858,0.55411671,0.300007,0.300007,-0.5,-0.5,0.5,0.357182,0.14387086,-0.125
1323,-0.011309037,-0.10342338,0.349998,0.31300426,-0.5,-0.5,0.5,0.2536694,-0.038508856,-0.16905319
1324,-0.000732,-0.065309384,0.349998,0.33192287,-0.5,-0.5,0.5,0.34520836,0.03088024,-0.21085188
1325,0.15928638,0.100096,0.349998,0.349998,-0.5,-0.5,0.5,0.2071455,-0.034341198,-0.12872129
1326,0.200941,0.12336537,0.349998,0.30666269,-0.5,-0.5,0.5,0.28730879,0.039632289,-0.125
1327,0.5295157,0.301769,0.349998,0.29370012,-0.5,-0.5,0.44240429,0.2718671,-0.125,-0.125
1328,0.50348416,0.478202,0.349998,0.29696165,-0.4992,-0.5,0.5,0.18735512,0.12284823,-0.125
1329,0.679858,0.42214315,0.349998,0.349998,-0.5,-0.5,0.5,0.30715547,-0.047992195,-0.28135817
1330,-0.047322596,-0.10156,0.400004,0.30438251,-0.5,-0.5,0.45269883,0.25205826,-0.034447707,-0.125
1331,-0.000732,-0.06663361,0.400004,0.31945394,-0.5,-0.5,0.5,0.34856298,0.021247246,-0.13927719
1332,0.100096,0.100096,0.400004,0.400004,-0.5,-0.5,0.357182,0.27237365,-0.0091249815,-0.20127886
1333,0.27779912,0.10410961,0.400004,0.400004,-0.5,-0.5,0.5,0.28312877,-0.039043853,-0.28627567
1334,0.301769,0.10259527,0.400004,0.400004,-0.5,-0.5,0.5,0.27278017,-0.064148843,-0.2746762
1335,0.478202,0.41906068,0.400004,0.400004,-0.4992,-0.5,0.40448816,0.21397274,-0.125,-0.2005458
1336,0.679858,0.679858,0.40050217,0.400004,-0.4992,-0.5,0.5,0.31374432,-0.074341219,-0.30580908
1337,0.056511449,-0.12929,0.45455532,0.41059875,-0.4992,-0.5,0.5,0.26325626,-0.0034522813,-0.30095245
1338,-0.000732,-0.000732,0.449995,0.36577326,-0.4992,-0.5,0.5,0.357182,-0.034810815,-0.17721037
1339,0.10881113,0.100096,0.45018598,0.449995,-0.4992,-0.5,0.42066419,0.357182,-0.125,-0.3281208
1340,0.51227234,0.200941,0.449995,0.449995,-0.4992,-0.5,0.5,0.18464523,-0.058874638,-0.125
1341,0.48033241,0.301769,0.449995,0.449995,-0.4992,-0.5,0.5,0.16305955,0.036975265,-0.15689856
1342,0.478202,0.478202,0.449995,0.41913461,-0.5,-0.5,0.47658671,0.32260343,-0.088335254,-0.125
1343,0.679858,0.63043331,0.449995,0.449995,-0.5,-0.5,0.41907997,0.18328202,0.069259356,-0.125
1344,0.38553587,0.301769,0.18590272,0.15,-0.4992,-0.5,0.5,0.43888311,0.15195757,-0.125
1345,0.56602301,0.40600331,0.15,0.15,-0.5,-0.5,0.5,0.22861952,0.074357832,-0.125
1346,0.679858,0.67203886,0.15,0.15,-0.5,-0.5,0.5,0.35739516,0.028942215,-0.30387456
1347,-0.10156,-0.10156,0.199994,0.199994,-0.4992,-0.5,0.5,0.29040333,-0.0386397,-0.20111865
1348,0.19460037,-0.051556122,0.199994,0.199994,-0.4992,-0.5,0.5,0.48007676,0.09048654,-0.24142955
1349,0.10733075,0.100096,0.199994,0.17031642,-0.5,-0.5,0.5,0.20731489,0.0010291797,-0.13971919
1350,0.36651181,0.19084565,0.199994,0.199994,-0.4992,-0.5,0.5,0.20445728,0.059164362,-0.15231004
1351,0.36193412,0.21662547,0.199994,0.199994,-0.5,-0.5,0.5,0.18553294,0.064748247,-0.125
1352,0.478202,0.23947883,0.199994,0.199994,-0.5,-0.5,0.5,0.25021591,-0.084800861,-0.125
1353,0.679858,0.679858,0.199994,0.17533323,-0.5,-0.5,0.5,0.32676864,-0.125,-0.23354591
1354,-0.10156,-0.10156,0.250001,0.250001,-0.4992,-0.5,0.5,0.49245704,-0.1182129,-0.27315803
1355,0.42302534,-0.013012217,0.30968487,0.250001,-0.5,-0.5,0.5,0.5,0.073657816,-0.125
1356,0.18309708,0.100096,0.250001,0.22696159,-0.5,-0.5,0.5,0.23000734,-0.125,-0.25838604
1357,0.35431541,0.200941,0.250001,0.2023086,-0.5,-0.5,0.5,0.1844575,0.0089049011,-0.125
1358,0.35458699,0.23844672,0.250001,0.19677377,-0.5,-0.5,0.5,0.185086,0.06882468,-0.125
1359,0.478202,0.21918127,0.250001,0.20343082,-0.5,-0.5,0.5,0.47115822,0.035786108,-0.125
1360,0.679858,0.2719623,0.250001,0.18453435,-0.5,-0.5,0.5,0.25867595,0.029071022,-0.125
1361,-0.0222908,-0.10156,0.35503064,0.29324761,-0.4992,-0.5,0.5,0.37931579,0.015597854,-0.125
1362,0.032589401,-0.065930295,0.35337323,0.300007,-0.5,-0.5,0.5,0.24565437,0.018786856,-0.18121533
1363,0.33736882,0.100096,0.300007,0.23089003,-0.5,-0.5,0.5,0.20699362,-0.01688447,-0.125
1364,0.36330697,0.200941,0.300007,0.20536655,-0.5,-0.5,0.5,0.27121134,-0.125,-0.125
1365,0.301769,0.301769,0.300007,0.29445579,-0.5,-0.5,0.5,0.28379148,0.043744189,-0.125
1366,0.50348416,0.38697629,0.300007,0.29696165,-0.4992,-0.5,0.5,0.18735512,0.14178376,-0.125
1367,0.679858,0.37953875,0.300007,0.29452373,-0.5,-0.5,0.5,0.41328129,0.09828472,-0.125
1368,-0.013963069,-0.10156,0.35453657,0.30240983,-0.4992,-0.5,0.5,0.37876935,0.013294042,-0.125
1369,-0.000732,-0.065309384,0.349998,0.33192287,-0.5,-0.5,0.5,0.34520836,0.03088024,-0.21085188
1370,0.15928638,0.100096,0.349998,0.349998,-0.5,-0.5,0.5,0.2071455,-0.034341198,-0.12872129
1371,0.200941,0.12336537,0.349998,0.30666269,-0.5,-0.5,0.5,0.28730879,0.039632289,-0.125
1372,0.52221227,0.301769,0.349998,0.2935802,-0.4992,-0.5,0.5,0.28281478,-0.125,-0.125
1373,0.50348416,0.478202,0.349998,0.29696165,-0.4992,-0.5,0.5,0.18735512,0.12284823,-0.125
1374,0.679858,0.42214315,0.349998,0.349998,-0.5,-0.5,0.5,0.30715547,-0.047992195,-0.28135817
1375,-0.0045865118,-0.10156,0.400004,0.33617384,-0.5,-0.5,0.5,0.42905627,0.056832276,-0.125
1376,-0.000732,-0.06663361,0.400004,0.31945394,-0.5,-0.5,0.5,0.34856298,0.021247246,-0.13927719
1377,0.100096,0.100096,0.400004,0.31613611,-0.5,-0.5,0.5,0.45584546,-0.060555578,-0.125
1378,0.27779912,0.10410961,0.400004,0.400004,-0.5,-0.5,0.5,0.28312877,-0.039043853,-0.28627567
1379,0.301769,0.10259527,0.400004,0.400004,-0.5,-0.5,0.5,0.27278017,-0.064148843,-0.2746762
1380,0.50348416,0.44900381,0.400004,0.29696165,-0.4992,-0.5,0.5,0.18735512,-0.087702952,-0.125
1381,0.679858,0.63581811,0.400004,0.400004,-0.4992,-0.5,0.5,0.47250715,-0.125,-0.30580974
1382,-0.081105934,-0.10156,0.449995,0.29829271,-0.5,-0.5,0.5,0.48434626,0.057491871,-0.125
1383,-0.000732,-0.032085987,0.449995,0.36813559,-0.4992,-0.5,0.5,0.47480033,-0.022977032,-0.33098395
1384,0.100096,0.100096,0.449995,0.449995,-0.4992,-0.5,0.5,0.31233034,-0.080915219,-0.2518404
1385,0.51227234,0.200941,0.449995,0.449995,-0.4992,-0.5,0.5,0.18464523,-0.058874638,-0.125
1386,0.48033241,0.301769,0.449995,0.449995,-0.4992,-0.5,0.5,0.16305955,0.036975265,-0.15689856
1387,0.49874606,0.478202,0.449995,0.42749316,-0.4992,-0.5,0.5,0.12314901,-0.10872066,-0.13687819
1388,0.679858,0.59630841,0.449995,0.43381917,-0.4992,-0.5,0.5,0.30710241,-0.070682015,-0.30574333
1389,0.679858,0.679858,0.16957542,0.15,-0.4992,-0.5,-0.4884827,-0.5,0.068246023,-0.042283978
1390,-0.059716322,-0.12929,0.23790523,0.19249956,-0.4992,-0.5,-0.39888197,-0.5,0.066893621,-0.0
1391,0.53019786,0.45675394,0.199994,0.199994,-0.5,-0.5,-0.5,-0.5,0.11445096,-0.0
1392,0.679858,0.679858,0.22287233,0.199994,-0.4992,-0.5,-0.48171703,-0.5,0.070452453,-0.0
1393,-0.048240507,-0.12929,0.26264798,0.250001,-0.4992,-0.5,-0.45351583,-0.5,0.044639452,-0.0
1394,0.083635429,-0.010669664,0.33245997,0.250001,-0.4992,-0.5,-0.5,-0.5,0.0042476646,-0.0
1395,0.100096,-0.0085640793,0.32950286,0.250001,-0.5,-0.5,-0.5,-0.5,0.0047871263,-0.0
1396,0.20202179,0.19136813,0.2922795,0.250001,-0.5,-0.5,-0.5,-0.5,0.046039939,-0.11536527
1397,0.34837221,0.301769,0.250001,0.24867199,-0.5,-0.5,-0.45258303,-0.5,0.0065371321,-0.05554562
1398,0.63909033,0.38046382,0.27818512,0.23898606,-0.5,-0.5,-0.5,-0.5,0.004350052,-0.0
1399,0.679858,0.60576238,0.27481562,0.250001,-0.4992,-0.5,-0.45873659,-0.5,0.01370814,-0.1314615
1400,-0.084711342,-0.10156,0.300007,0.300007,-0.4992,-0.5,-0.46444265,-0.5,0.0,-0.0055189671
1401,0.094342546,-0.000732,0.300007,0.29404777,-0.4992,-0.5,-0.5,-0.5,0.21095798,-0.0
1402,0.11206559,0.014899712,0.300007,0.29433994,-0.5,-0.5,-0.5,-0.5,0.167641,-0.0
1403,0.22358382,0.200941,0.31114732,0.300007,-0.4992,-0.5,-0.43980163,-0.5,0.057755027,-0.062174684
1404,0.3266967,0.301769,0.300007,0.28539251,-0.5,-0.5,-0.5,-0.5,0.2893779,-0.083677391
1405,0.478202,0.39551866,0.300007,0.29604329,-0.5,-0.5,-0.48846691,-0.5,0.0,-0.053410935
1406,0.679858,0.60761205,0.32214328,0.26861164,-0.5,-0.5,-0.48531767,-0.5,0.0,-0.0
1407,-0.10156,-0.12768517,0.349998,0.31709073,-0.5,-0.5,-0.5,-0.5,0.07959004,-0.018185548
1408,0.081388726,-0.018263577,0.349998,0.32313098,-0.4992,-0.5,-0.5,-0.5,0.0,-0.0060294448
1409,0.10251675,-0.034299543,0.349998,0.32767469,-0.5,-0.5,-0.5,-0.5,0.0,-0.0
1410,0.25899951,0.200941,0.397677,0.31300371,-0.4992,-0.5,-0.46552871,-0.5,0.014113788,-0.060117588
1411,0.301769,0.301769,0.37936561,0.349998,-0.4992,-0.5,-0.4982375,-0.5,0.24696911,-0.05650634
1412,0.478202,0.44451424,0.349998,0.26719942,-0.5,-0.5,-0.42221131,-0.5,0.0,-0.014164969
1413,0.679858,0.64930559,0.40088689,0.28187587,-0.5,-0.5,-0.5,-0.5,0.0,-0.004082077
1414,-0.10156,-0.12929,0.40650137,0.39820505,-0.5,-0.5,-0.5,-0.5,0.24483783,-0.038808432
1415,-0.000732,-0.050679637,0.43562418,0.400004,-0.5,-0.5,-0.5,-0.5,0.19852666,-0.036269084
1416,0.10267093,0.094802217,0.400004,0.32830895,-0.4992,-0.5,-0.5,-0.5,0.0,-0.0
1417,0.29212439,0.18979667,0.400004,0.37380627,-0.5,-0.5,-0.4667495,-0.5,0.0,-0.045918332
1418,0.301769,0.18979667,0.400004,0.37615281,-0.5,-0.5,-0.46847948,-0.5,0.0,-0.034248697
1419,0.49208967,0.40468615,0.400004,0.30294893,-0.5,-0.5,-0.5,-0.5,0.050916589,-0.040046678
1420,0.679858,0.64930559,0.40088689,0.28187587,-0.5,-0.5,-0.5,-0.5,0.0,-0.004082077
1421,-0.078569531,-0.10389252,0.499999,0.449995,-0.5,-0.5,-0.5,-0.5,0.25506421,-0.063481893
1422,-0.000732,-0.000732,0.449995,0.44898245,-0.4992,-0.5,-0.47816694,-0.5,0.017081858,-0.0
1423,0.100096,-0.038054684,0.449995,0.449995,-0.5,-0.5,-0.47486782,-0.5,0.25039334,-0.0
1424,0.22065698,0.19612996,0.449995,0.35641824,-0.5,-0.5,-0.49873163,-0.5,0.0,-0.060361832
1425,0.301769,0.27459092,0.45788867,0.449995,-0.5,-0.5,-0.43159711,-0.5,0.15043285,-0.0
1426,0.51679193,0.40162146,0.46284831,0.449995,-0.5,-0.5,-0.45508168,-0.5,0.04385539,-0.0
1427,0.679858,0.679858,0.45273199,0.4247251,-0.4992,-0.5,-0.5,-0.5,0.039515225,-0.0
1428,0.25147925,0.200941,0.15256116,0.15,-0.5,-0.5,-0.35102752,-0.357145,0.01205296,-0.041712755
1429,0.301769,0.23718445,0.15,0.13618005,-0.5,-0.5,-0.35499259,-0.357145,0.0,-0.052788066
1430,0.53485177,0.2859888,0.22274699,0.12995584,-0.4992,-0.5,-0.28409839,-0.357145,0.067498079,-0.0
1431,0.679858,0.57414662,0.15970733,0.15,-0.5,-0.5,-0.24592022,-0.35952221,0.059543378,-0.0047298063
1432,-0.083604433,-0.12322764,0.23887634,0.199994,-0.5,-0.5,-0.35442412,-0.357145,0.0,-0.0
1433,-0.000732,-0.000732,0.22436909,0.199994,-0.5,-0.5,-0.3370383,-0.357145,0.044384321,-0.0
1434,0.13586985,0.0098358762,0.23243781,0.199994,-0.4992,-0.5,-0.357145,-0.357145,0.0,-0.0096319566
1435,0.200941,0.15526556,0.199994,0.199994,-0.5,-0.5,-0.3277541,-0.357145,0.050417989,-0.0
1436,0.32004173,0.301769,0.23486866,0.199994,-0.5,-0.5,-0.28468075,-0.357145,0.089799968,-0.0
1437,0.54635783,0.27975177,0.23395867,0.199994,-0.5,-0.5,-0.31400368,-0.357145,0.058013342,-0.0
1438,0.679858,0.63658522,0.2581363,0.199994,-0.5,-0.5,-0.23821058,-0.39551668,0.057844054,-0.0
1439,-0.099138328,-0.10156,0.25788724,0.250001,-0.4992,-0.5,-0.357145,-0.4004416,0.035711415,-0.0
1440,0.12193177,-0.03923504,0.25659777,0.250001,-0.5,-0.5,-0.32831952,-0.357145,0.0,-0.0
1441,0.12193177,-0.03923504,0.25659777,0.250001,-0.5,-0.5,-0.32831952,-0.357145,0.0,-0.0
1442,0.34370608,0.200941,0.250001,0.250001,-0.5,-0.5,-0.30645861,-0.357145,0.023583934,-0.0
1443,0.3225217,0.30127418,0.250001,0.24149825,-0.5,-0.5,-0.20400566,-0.357145,0.088451131,-0.0
1444,0.51880567,0.25676805,0.2633671,0.250001,-0.5,-0.5,-0.357145,-0.357145,0.023560244,-0.0
1445,0.679858,0.64927498,0.31991179,0.250001,-0.5,-0.5,-0.357145,-0.357145,0.0,-0.041412685
1446,-0.10156,-0.10644612,0.30071142,0.300007,-0.5,-0.5,-0.357145,-0.38961859,0.17449029,-0.0
1447,0.11106293,-0.0098312066,0.300007,0.26630048,-0.5,-0.5,-0.31232762,-0.357145,0.0041185188,-0.0
1448,0.11405859,0.010586824,0.300007,0.300007,-0.5,-0.5,-0.357145,-0.357145,0.0,-0.051145867
1449,0.21372718,0.14659999,0.300007,0.300007,-0.4992,-0.5,-0.3217279,-0.357145,0.020442797,-0.033402724
1450,0.32746385,0.24200063,0.31626094,0.300007,-0.5,-0.5,-0.29710138,-0.357145,0.0,-0.045993976
1451,0.52077495,0.478202,0.30240447,0.300007,-0.5,-0.5,-0.2751686,-0.357145,0.34199663,-0.0
1452,0.679858,0.54560381,0.31093085,0.29307365,-0.5,-0.5,-0.33581841,-0.36216403,0.0,-0.080854305
1453,-0.10156,-0.12929,0.349998,0.349998,-0.5,-0.5,-0.35528636,-0.357145,0.21153181,-0.0073326638
1454,0.052300445,-0.020298091,0.349998,0.32156522,-0.5,-0.5,-0.29557172,-0.357145,0.0,-0.017450871
1455,0.13862933,0.100096,0.349998,0.349998,-0.5,-0.5,-0.357145,-0.37637452,0.03502983,-0.08464284
1456,0.2577666,0.200941,0.349998,0.349998,-0.4992,-0.5,-0.35270859,-0.38546358,0.091943269,-0.093515182
1457,0.30437527,0.26917862,0.349998,0.31297944,-0.5,-0.5,-0.35339773,-0.357145,0.037871724,-0.10610844
1458,0.47882631,0.2616321,0.35345336,0.349998,-0.5,-0.5,-0.18179868,-0.357145,0.026818958,-0.0
1459,0.679858,0.55667457,0.349998,0.32416475,-0.5,-0.5,-0.2893445,-0.38669647,0.0,-0.056832827
1460,-0.10156,-0.10156,0.400004,0.35335107,-0.5,-0.5,-0.33561633,-0.357145,0.12659943,-0.0
1461,0.19612134,-0.061008244,0.400004,0.31819195,-0.5,-0.5,-0.357145,-0.357145,0.070915711,-0.046401345
1462,0.22489732,0.084131265,0.400004,0.37333069,-0.5,-0.5,-0.357145,-0.357145,0.0,-0.096247626
1463,0.27721863,0.200941,0.400004,0.400004,-0.4992,-0.5,-0.19701375,-0.357145,0.081072394,-0.0
1464,0.301769,0.301769,0.43705609,0.400004,-0.5,-0.5,-0.29068357,-0.357145,0.081334158,-0.0
1465,0.478202,0.26240572,0.400004,0.34943825,-0.5,-0.5,-0.25933081,-0.357145,0.025988062,-0.0
1466,0.679858,0.54731707,0.400004,0.38889885,-0.4992,-0.5,-0.357145,-0.357145,0.0052102662,-0.036135186
1467,-0.10156,-0.10665259,0.449995,0.34329283,-0.5,-0.5,-0.33752734,-0.357145,0.041692538,-0.0
1468,0.18721241,-0.000732,0.449995,0.29926674,-0.5,-0.5,-0.357145,-0.35825988,0.0,-0.018166895
1469,0.18568593,0.0082663587,0.449995,0.29894947,-0.5,-0.5,-0.357145,-0.357145,0.0053642524,-0.033524665
1470,0.24610638,0.200941,0.449995,0.35651606,-0.5,-0.5,-0.2291198,-0.357145,0.0007012977,-0.0
1471,0.301769,0.28970097,0.449995,0.449995,-0.4992,-0.5,-0.13849247,-0.357145,0.063348699,-0.03504673
1472,0.49944401,0.35341358,0.449995,0.39807512,-0.4992,-0.5,-0.077637706,-0.357145,0.11332768,-0.0
1473,0.679858,0.65338438,0.449995,0.449995,-0.5,-0.5,-0.1794902,-0.42064683,0.056274549,-0.0
1474,0.100096,0.091350828,0.15,0.15,-0.4992,-0.5,-0.15277044,-0.26972923,0.0,-0.0050431076
1475,0.200941,0.200941,0.15345832,0.15,-0.5,-0.5,-0.214282,-0.214282,0.12820756,-0.016479193
1476,0.301769,0.301769,0.15,0.15,-0.5,-0.5,-0.20889958,-0.2748519,0.19746502,-0.0
1477,0.53909008,0.45567194,0.15,0.12836054,-0.4992,-0.5,-0.096253851,-0.214282,0.082694746,-0.0
1478,0.679858,0.59318131,0.15,0.13228424,-0.5,-0.5,-0.17556074,-0.214282,0.0,-0.0
1479,-0.10156,-0.12929,0.199994,0.199994,-0.4992,-0.5,-0.10013934,-0.27159731,0.0,-0.0
1480,0.08431596,-0.027707898,0.199994,0.199994,-0.5,-0.5,-0.15482931,-0.2668887,0.022824789,-0.0003356615
1481,0.11271966,0.100096,0.199994,0.19331698,-0.5,-0.5,-0.214282,-0.26275589,0.0,-0.049470214
1482,0.25443932,0.11381116,0.199994,0.199994,-0.5,-0.5,-0.14936806,-0.214282,0.0003175412,-0.0
1483,0.48399683,0.21078565,0.199994,0.13717268,-0.5,-0.5,-0.13100068,-0.214282,0.14048898,-0.0
1484,0.49357771,0.46434211,0.24754299,0.199994,-0.4992,-0.5,-0.071649909,-0.214282,0.028937432,-0.0
1485,0.679858,0.64512567,0.25643803,0.1909536,-0.5,-0.5,-0.17695491,-0.214282,0.0,-0.0
1486,-0.10156,-0.11869859,0.250001,0.24077767,-0.4992,-0.5,-0.095180982,-0.33741715,0.0,-0.0
1487,-0.000732,-0.030011968,0.250001,0.23180948,-0.4992,-0.5,-0.089019777,-0.31058843,0.061295245,-0.084544239
1488,0.100096,0.100096,0.28541632,0.250001,-0.4992,-0.5,-0.12767934,-0.214282,0.0,-0.14279016
1489,0.33302853,0.200941,0.30846094,0.250001,-0.5,-0.5,-0.214282,-0.214282,0.063239613,-0.0381508
1490,0.36257349,0.28328267,0.31074418,0.250001,-0.5,-0.5,-0.214282,-0.214282,0.04859547,-0.0
1491,0.478202,0.40390231,0.250001,0.250001,-0.4992,-0.5,-0.21201275,-0.214282,0.013006404,-0.032936151
1492,0.679858,0.64512567,0.25643803,0.22495999,-0.5,-0.5,-0.17695491,-0.214282,0.0,-0.0
1493,0.057001811,-0.10156,0.300007,0.300007,-0.5,-0.5,-0.214282,-0.21832376,0.0,-0.033534657
1494,0.036574575,-0.000732,0.300007,0.300007,-0.5,-0.5,-0.214282,-0.38095444,0.026660123,-0.06987927
1495,0.17912919,0.030588893,0.300007,0.300007,-0.5,-0.5,-0.1905279,-0.31275051,0.059457406,-0.034736337
1496,0.35991052,0.200941,0.300007,0.300007,-0.4992,-0.5,-0.214282,-0.22173245,0.11264562,-0.067402241
1497,0.30955187,0.24159251,0.31985182,0.300007,-0.5,-0.5,-0.214282,-0.214282,0.17674923,-0.0
1498,0.478202,0.39330545,0.31720536,0.300007,-0.5,-0.5,-0.20956211,-0.214282,0.0,-0.0
1499,0.679858,0.66060043,0.31977281,0.300007,-0.5,-0.5,-0.20183462,-0.214282,0.0,-0.012295666
1500,-0.084151674,-0.10156,0.349998,0.349998,-0.4992,-0.5,-0.1950973,-0.25193058,0.087351848,-0.19408647
1501,0.045704906,-0.000732,0.349998,0.349998,-0.4992,-0.5,-0.214282,-0.214282,0.10745113,-0.10216092
1502,0.19136799,0.100096,0.349998,0.349998,-0.5,-0.5,-0.214282,-0.214282,0.28803027,-0.01885254
1503,0.2328674,0.200941,0.38848787,0.349998,-0.4992,-0.5,-0.20121166,-0.214282,0.11836662,-0.0
1504,0.301769,0.27839495,0.349998,0.32941882,-0.5,-0.5,-0.214282,-0.214282,0.13624775,-0.031179267
1505,0.478202,0.45991829,0.349998,0.34961025,-0.5,-0.5,-0.091402435,-0.27464583,0.0,-0.0
1506,0.679858,0.66052264,0.35519511,0.31670151,-0.5,-0.5,-0.17824847,-0.214282,0.0,-0.0
1507,-0.079033453,-0.10156,0.400004,0.38872125,-0.4992,-0.5,-0.214282,-0.214282,0.025109521,-0.0
1508,0.11770434,-0.000732,0.400004,0.39111559,-0.4992,-0.5,-0.214282,-0.214282,0.19637466,-0.0
1509,0.11770434,0.02307977,0.400004,0.38765405,-0.5,-0.5,-0.214282,-0.214282,0.23379045,-0.0
1510,0.27263647,0.13977604,0.400004,0.400004,-0.4992,-0.5,-0.17953091,-0.214282,0.029473743,-0.0
1511,0.301769,0.21693395,0.400004,0.32958416,-0.5,-0.5,-0.214282,-0.214282,0.051315381,-0.0
1512,0.49863807,0.39636026,0.45293917,0.3562445,-0.4992,-0.5,-0.077217952,-0.214282,0.0,-0.0
1513,0.679858,0.679858,0.46500077,0.33935661,-0.5,-0.5,-0.17968675,-0.214282,0.030134959,-0.0
1514,-0.091305725,-0.12929,0.449995,0.40732166,-0.5,-0.5,-0.214282,-0.27839521,0.0039553893,-0.022206463
1515,0.00026567072,-0.000732,0.449995,0.449995,-0.4992,-0.5,-0.14130335,-0.214282,0.08862335,-0.0
1516,0.16374883,0.059964919,0.449995,0.38229201,-0.5,-0.5,-0.214282,-0.214282,0.15616262,-0.0
1517,0.25292181,0.14405461,0.449995,0.37063678,-0.5,-0.5,-0.20615413,-0.214282,0.033565018,-0.0
1518,0.301769,0.301769,0.45915543,0.449995,-0.4992,-0.5,-0.14260743,-0.214282,0.26114916,-0.041858011
1519,0.49863807,0.39636026,0.45293917,0.3562445,-0.4992,-0.5,-0.077217952,-0.214282,0.0,-0.0
1520,0.679858,0.679858,0.46500077,0.33935661,-0.5,-0.5,-0.17968675,-0.214282,0.030134959,-0.0
1521,-0.000732,-0.000732,0.15,0.15,-0.4992,-0.5,-0.0087644738,-0.071427,0.017575047,-0.0087008652
1522,0.13377666,0.093954623,0.15,0.15,-0.5,-0.5,-0.015243845,-0.13917725,0.0465277,-0.0070341915
1523,0.22212336,0.200941,0.15,0.15,-0.5,-0.5,-0.059890209,-0.071427,0.012096733,-0.0
1524,0.38826264,0.20790018,0.18370539,0.15,-0.5,-0.5,-0.071427,-0.071427,0.0,-0.031312523
1525,0.49520163,0.35513008,0.21681018,0.12527698,-0.5,-0.5,-0.071427,-0.20020617,0.0,-0.0
1526,0.679858,0.679858,0.15918208,0.14505195,-0.4992,-0.5,-0.0055401331,-0.091085817,0.18175128,-0.0
1527,-0.096122259,-0.12929,0.24276911,0.199994,-0.4992,-0.5,-0.071427,-0.12305054,0.0,-0.0
1528,-0.000732,-0.000732,0.21315741,0.199994,-0.4992,-0.5,0.15199621,-0.08322861,0.0,-0.029580043
1529,0.18618921,0.100096,0.31404629,0.199994,-0.4992,-0.5,-0.071427,-0.14572367,0.024081025,-0.058700803
1530,0.200941,0.200941,0.21290923,0.199994,-0.5,-0.5,-0.017504082,-0.071427,0.0,-0.058009607
1531,0.49558896,0.25908621,0.199994,0.1965423,-0.5,-0.5,-0.071427,-0.071427,0.041619972,-0.0
1532,0.49558896,0.25908621,0.199994,0.1965423,-0.5,-0.5,-0.071427,-0.071427,0.041619972,-0.0
1533,0.679858,0.66140218,0.199994,0.199994,-0.4992,-0.5,0.025004147,-0.071427,0.21608164,-0.0087260993
1534,-0.025947001,-0.10156,0.250001,0.250001,-0.5,-0.5,-0.031823166,-0.073805371,0.013981314,-0.11279405
1535,-0.000732,-0.000732,0.250001,0.2203193,-0.4992,-0.5,-0.06129763,-0.082009225,0.0,-0.095887824
1536,0.100096,0.100096,0.3093366,0.250001,-0.4992,-0.5,-0.071427,-0.19056376,0.0059213901,-0.049678595
1537,0.200941,0.19956879,0.27365304,0.250001,-0.5,-0.5,0.063813288,-0.13082172,0.22677955,-0.016029195
1538,0.30561786,0.301769,0.29170253,0.250001,-0.5,-0.5,-0.071427,-0.15419252,0.0,-0.0068925158
1539,0.49430656,0.44852734,0.25566981,0.250001,-0.5,-0.5,-0.071427,-0.078221156,0.14317932,-0.0
1540,0.679858,0.52713498,0.32858283,0.250001,-0.5,-0.5,-0.048047613,-0.071427,0.059193058,-0.0
1541,-0.049361581,-0.10156,0.300007,0.300007,-0.5,-0.5,-0.071427,-0.21832376,0.0,-0.01053229
1542,0.087080184,-0.000732,0.300007,0.28851578,-0.4992,-0.5,0.14181225,-0.071427,0.011294089,-0.0
1543,0.100096,0.100096,0.300007,0.29542594,-0.4992,-0.5,0.1003355,-0.18880674,0.0085348847,-0.026119489
1544,0.25588315,0.200941,0.300007,0.25877468,-0.4992,-0.5,-0.071427,-0.29018584,0.02604315,-0.068640675
1545,0.31545935,0.21091066,0.33423545,0.27039254,-0.5,-0.5,0.029249259,-0.071427,0.0,-0.0
1546,0.49328533,0.478202,0.300007,0.22751911,-0.5,-0.5,-0.071427,-0.14150229,0.0,-0.0
1547,0.679858,0.56220666,0.33583861,0.27969509,-0.5,-0.5,0.0094027646,-0.071427,0.11968647,-0.0
1548,0.095424723,-0.10156,0.349998,0.29902521,-0.4992,-0.5,0.14642012,-0.071427,0.27860419,-0.0
1549,0.12128963,-0.000732,0.349998,0.28014821,-0.4992,-0.5,-0.017728959,-0.071427,0.0092009103,-0.0
1550,0.100096,0.100096,0.35324275,0.30540665,-0.4992,-0.5,0.1507275,-0.1745229,0.0,-0.0
1551,0.2139466,0.200941,0.349998,0.2642218,-0.5,-0.5,0.086770225,-0.097586128,0.23578007,-0.0
1552,0.33156902,0.301769,0.349998,0.27134117,-0.5,-0.5,0.019881682,-0.071427,0.0077574133,-0.0
1553,0.49213387,0.37954281,0.349998,0.33274573,-0.5,-0.5,-0.071427,-0.11588371,0.054305552,-0.0
1554,0.679858,0.60946105,0.37580999,0.349998,-0.5,-0.5,-0.071427,-0.086868458,0.0,-0.081187021
1555,0.12746723,-0.10156,0.400004,0.400004,-0.5,-0.5,-0.021902815,-0.071427,0.25697969,-0.0
1556,0.23479801,-0.000732,0.40110401,0.400004,-0.4992,-0.5,-0.035161501,-0.071427,0.0070610452,-0.0
1557,0.23981989,0.100096,0.41006492,0.400004,-0.4992,-0.5,-0.071427,-0.12455486,0.0,-0.028312889
1558,0.23742138,0.200941,0.43327522,0.400004,-0.5,-0.5,-0.045170733,-0.15546351,0.19090438,-0.0
1559,0.301769,0.22566764,0.400004,0.37322346,-0.5,-0.5,-0.067788459,-0.082077763,0.0,-0.0
1560,0.48965426,0.478202,0.45765128,0.400004,-0.5,-0.5,-0.071427,-0.12253739,0.0028457777,-0.0
1561,0.679858,0.65433884,0.400004,0.400004,-0.5,-0.5,0.10447454,-0.071427,0.010705176,-0.0098255912
1562,0.036130612,-0.10156,0.449995,0.437247,-0.5,-0.5,0.029387698,-0.071427,0.1382871,-0.0
1563,0.15553648,-0.000732,0.449995,0.43387982,-0.5,-0.5,0.073053141,-0.071427,0.0050139258,-0.0
1564,0.19462218,0.100096,0.449995,0.449995,-0.5,-0.5,0.009780286,-0.076389728,0.0,-0.0
1565,0.200941,0.200941,0.449995,0.41598803,-0.5,-0.5,-0.032872663,-0.071427,0.0,-0.0
1566,0.30294643,0.301769,0.449995,0.42603292,-0.5,-0.5,-0.071427,-0.14826096,0.0,-0.0
1567,0.48963602,0.478202,0.45844312,0.4386118,-0.5,-0.5,-0.071427,-0.079324094,0.14648206,-0.0
1568,0.679858,0.64937557,0.449995,0.41038805,-0.4992,-0.5,0.093930631,-0.071427,0.079803874,-0.0
1569,0.100096,0.068180758,0.15186279,0.14613305,-0.5,-0.5,0.15410909,0.071427,0.001617583,-0.0
1570,0.24551146,0.065580151,0.15097973,0.1422778,-0.5,-0.5,0.071427,0.033856557,0.0,-0.0
1571,0.6790263,0.29749288,0.15,0.15,-0.5,-0.5,0.081271613,0.051222193,0.0,-0.0081781761
1572,0.679858,0.33069337,0.15547257,0.15,-0.5,-0.5,0.071427,0.071427,0.023329403,-0.0
1573,0.679858,0.6795411,0.15,0.15,-0.5,-0.5,0.1539183,0.071427,0.0,-0.001595639
1574,-0.10156,-0.10156,0.199994,0.17888443,-0.4992,-0.5,0.11894575,0.071427,0.050469209,-0.0
1575,-0.000732,-0.000732,0.21196064,0.199994,-0.4992,-0.5,0.15439944,0.071427,0.19570963,-0.025602098
1576,0.100096,0.069469851,0.26403748,0.19271274,-0.5,-0.5,0.11000308,0.070350996,0.0,-0.021798082
1577,0.2443825,0.200941,0.199994,0.18724009,-0.5,-0.5,0.071427,0.071427,0.05947779,-0.0
1578,0.443686,0.27261127,0.199994,0.199994,-0.5,-0.5,0.29741855,0.071427,0.0,-0.096509595
1579,0.478202,0.27261127,0.199994,0.1916468,-0.5,-0.5,0.25927731,0.071427,0.0,-0.075526364
1580,0.679858,0.35925045,0.2738168,0.199994,-0.5,-0.5,0.43217353,0.071427,0.055777654,-0.0
1581,0.050840721,-0.10156,0.250001,0.23644094,-0.4992,-0.5,0.099490042,0.071427,0.048375361,-0.0
1582,0.027966461,-0.000732,0.250001,0.23826712,-0.4992,-0.5,0.19309783,0.068546094,0.020353185,-0.0
1583,0.19790849,0.069501466,0.27993136,0.24907921,-0.4992,-0.5,0.096064566,0.060154478,0.0,-0.0
1584,0.200941,0.069815649,0.27953478,0.250001,-0.5,-0.5,0.09502393,0.060821831,0.0006928467,-0.0
1585,0.301769,0.28064307,0.250001,0.17947068,-0.5,-0.5,0.16535615,0.071427,0.0,-0.15199105
1586,0.478202,0.28412825,0.250001,0.20970713,-0.5,-0.5,0.39913881,0.06929013,0.0,-0.0
1587,0.679858,0.30317023,0.250001,0.22326795,-0.5,-0.5,0.5,0.071427,0.033516753,-0.03839682
1588,0.072590123,-0.10156,0.31050403,0.28003088,-0.5,-0.5,0.16767296,0.071427,0.045842032,-0.0
1589,0.077451854,-0.000732,0.300007,0.27792263,-0.4992,-0.5,0.14181225,0.071427,0.19202303,-0.0
1590,0.100096,0.084358663,0.300007,0.28632708,-0.4992,-0.5,0.071427,0.071109242,0.021474861,-0.021740535
1591,0.24101244,0.070718555,0.34630639,0.28125349,-0.5,-0.5,0.071427,0.068719547,0.002010829,-0.0
1592,0.301769,0.301769,0.38153361,0.300007,-0.5,-0.5,0.074072925,0.071427,0.0,-0.0012407994
1593,0.65292111,0.42092181,0.300007,0.300007,-0.5,-0.5,0.41019166,0.071427,0.080257942,-0.0
1594,0.679858,0.65903825,0.36771847,0.300007,-0.4992,-0.5,0.071427,0.071427,0.16412419,-0.0
1595,0.073376593,-0.10156,0.41246425,0.28016759,-0.4992,-0.5,0.16514636,0.071427,0.041572846,-0.0
1596,0.072582949,-0.000732,0.40246294,0.27946234,-0.4992,-0.5,0.16572869,0.071427,0.18773309,-0.0
1597,0.100096,0.097762641,0.349998,0.30563339,-0.5,-0.5,0.15151384,0.071427,0.025476544,-0.0
1598,0.24092741,0.13222441,0.349998,0.27649515,-0.5,-0.5,0.071427,0.071427,0.046290324,-0.0
1599,0.301769,0.30017202,0.37413417,0.349998,-0.5,-0.5,0.17238398,0.071427,0.0,-0.0
1600,0.52251017,0.478202,0.349998,0.349998,-0.5,-0.5,0.5,0.071427,0.027661778,-0.1238282
1601,0.679858,0.60628475,0.36771847,0.349998,-0.4992,-0.5,0.071427,0.071427,0.16643645,-0.0
1602,0.11968047,-0.10156,0.400004,0.400004,-0.5,-0.5,0.089657148,0.038154091,0.0,-0.0
1603,0.13023298,-0.076782028,0.400004,0.400004,-0.4992,-0.5,0.071427,0.071427,0.070799687,-0.031467514
1604,0.100096,0.100096,0.400004,0.400004,-0.4992,-0.5,0.071427,0.057624122,0.030400887,-0.023871685
1605,0.200941,0.19472224,0.43826467,0.39971362,-0.5,-0.5,0.093009989,0.068007819,0.08902336,-0.0
1606,0.41421303,0.23066314,0.400004,0.400004,-0.4992,-0.5,0.2860581,0.071427,0.10137557,-0.0
1607,0.478202,0.44137443,0.400004,0.400004,-0.5,-0.5,0.078276562,0.071427,0.0,-0.16368597
1608,0.679858,0.64622043,0.400004,0.400004,-0.4992,-0.5,0.11957869,-0.022108405,0.024124268,-0.0
1609,0.035496507,-0.10156,0.449995,0.449995,-0.5,-0.5,0.10748544,0.071427,0.040001392,-0.0
1610,0.15632522,-0.000732,0.449995,0.449995,-0.5,-0.5,0.10922692,0.071427,0.18574287,-0.0
1611,0.15042791,0.100096,0.449995,0.43324818,-0.5,-0.5,0.12158171,0.027225369,0.0,-0.0
1612,0.21221055,0.17395092,0.499999,0.41943205,-0.5,-0.5,0.085792694,-0.055467135,0.0,-0.0
1613,0.48198045,0.28974616,0.45279076,0.449995,-0.4992,-0.5,0.23591013,0.071427,0.0036896023,-0.0
1614,0.48198045,0.28974616,0.45279076,0.449995,-0.4992,-0.5,0.23591013,0.071427,0.0036896023,-0.0
1615,0.679858,0.679858,0.449995,0.39992481,-0.4992,-0.5,0.13700689,0.028003423,0.0,-0.0
1616,0.100096,0.084605858,0.15,0.15,-0.5,-0.5,0.25824289,0.214282,0.023728646,-0.0
1617,0.232259,0.087879043,0.15,0.15,-0.5,-0.5,0.2442416,0.2063259,0.016245805,-0.0097249121
1618,0.32183339,0.076684139,0.15,0.15,-0.5,-0.5,0.22428592,0.20854815,0.01621462,-0.0
1619,0.679858,0.478202,0.16505917,0.15,-0.5,-0.5,0.34773902,0.18053477,0.070336391,-0.006944957
1620,0.679858,0.4899823,0.16280722,0.15,-0.5,-0.5,0.37821439,0.17325804,0.065305475,-0.0
1621,-0.10106562,-0.10156,0.199994,0.18431097,-0.5,-0.5,0.26011203,0.214282,0.016594283,-0.0
1622,0.021280692,-0.075579526,0.22431815,0.199994,-0.5,-0.5,0.214282,0.214282,0.0078446356,-0.0
1623,0.10122752,0.100096,0.199994,0.199994,-0.5,-0.5,0.31784267,0.20337407,0.015961517,-0.0
1624,0.39146171,0.200941,0.199994,0.199994,-0.5,-0.5,0.45844159,0.18417036,0.058587331,-0.11648398
1625,0.36377582,0.21289741,0.199994,0.199994,-0.5,-0.5,0.5,0.18156512,0.062501735,-0.11865147
1626,0.478202,0.19267685,0.199994,0.199994,-0.5,-0.5,0.39271687,0.19193086,0.0,-0.10909134
1627,0.679858,0.19178928,0.21964085,0.199994,-0.5,-0.5,0.44056195,0.18294423,0.093309838,-0.0
1628,-0.0086168874,-0.10156,0.27775832,0.24867441,-0.5,-0.5,0.214282,0.214282,0.050779584,-0.0
1629,0.01531151,-0.000732,0.250001,0.24405636,-0.4992,-0.5,0.21906159,0.214282,0.0053346832,-0.07017701
1630,0.100096,0.085776124,0.26325765,0.250001,-0.5,-0.5,0.29197175,0.20662689,0.015266986,-0.0
1631,0.200941,0.18616389,0.250001,0.20368221,-0.4992,-0.5,0.29318162,0.214282,0.0,-0.20441284
1632,0.54689201,0.24029438,0.250001,0.18783172,-0.5,-0.5,0.5,0.17215573,0.066740708,-0.0
1633,0.54689201,0.24029438,0.250001,0.18783172,-0.5,-0.5,0.5,0.17215573,0.066740708,-0.0
1634,0.679858,0.26718316,0.250001,0.23358287,-0.4992,-0.5,0.5,0.16615934,0.10709418,-0.0
1635,-0.01014713,-0.12929,0.34419437,0.2895901,-0.5,-0.5,0.214282,0.18247158,0.0,-0.0
1636,-0.000732,-0.058220612,0.34838262,0.300007,-0.5,-0.5,0.31509413,0.214282,0.063482188,-0.0
1637,0.17812666,0.100096,0.300007,0.300007,-0.5,-0.5,0.34475325,0.20346795,0.017013036,-0.0
1638,0.200941,0.200941,0.39280051,0.300007,-0.5,-0.5,0.25055749,0.18106587,0.042528656,-0.0
1639,0.45101028,0.301769,0.300007,0.28018952,-0.5,-0.5,0.5,0.17120228,0.0,-0.0
1640,0.6712696,0.39135498,0.300007,0.25669437,-0.5,-0.5,0.5,0.13861233,0.12982264,-0.0034492857
1641,0.679858,0.38945309,0.300007,0.25481041,-0.5,-0.5,0.5,0.15978379,0.13501796,-0.0
1642,-0.010280806,-0.12929,0.349998,0.2908911,-0.5,-0.5,0.214282,0.214282,0.014563834,-0.0
1643,0.016255068,-0.000732,0.349998,0.3284502,-0.4992,-0.5,0.5,0.214282,0.099849298,-0.08363688
1644,0.100096,0.100096,0.37899596,0.349998,-0.4992,-0.5,0.23969824,0.20660792,0.0,-0.10869676
1645,0.25940499,0.200941,0.349998,0.349998,-0.5,-0.5,0.38715737,0.18102569,0.04593709,-0.0
1646,0.35438388,0.25729098,0.349998,0.28437161,-0.5,-0.5,0.5,0.16845923,0.06432364,-0.0
1647,0.62360606,0.478202,0.349998,0.25455421,-0.5,-0.5,0.5,0.12975195,0.10048117,-0.0
1648,0.679858,0.50439981,0.349998,0.27131695,-0.4992,-0.5,0.5,0.14675946,0.15485104,-0.018007855
1649,-0.012526987,-0.12397772,0.44751679,0.28698192,-0.5,-0.5,0.214282,0.214282,0.0,-0.0
1650,0.020174482,-0.000732,0.400004,0.3196477,-0.4992,-0.5,0.5,0.214282,0.089988914,-0.0083554475
1651,0.100096,0.100096,0.400004,0.36873776,-0.5,-0.5,0.3220827,0.20581545,0.0,-0.079900943
1652,0.26436454,0.200941,0.400004,0.33159955,-0.5,-0.5,0.22756829,0.18107263,0.0070330025,-0.0
1653,0.33377563,0.301769,0.400004,0.37618359,-0.5,-0.5,0.25513796,0.16277825,0.0,-0.14858895
1654,0.51106998,0.27597803,0.400004,0.400004,-0.4992,-0.5,0.23104715,0.16784264,0.074279992,-0.12422536
1655,0.679858,0.65940117,0.47528585,0.400004,-0.4992,-0.5,0.214282,0.11202239,0.0,-0.0035834812
1656,-0.096722928,-0.12236703,0.449995,0.42134315,-0.4992,-0.5,0.26138555,0.214282,0.0,-0.0
1657,0.057515952,-0.072001961,0.449995,0.449995,-0.5,-0.5,0.35820427,0.18383174,0.0,-0.0
1658,0.12848026,0.052235423,0.449995,0.44745173,-0.5,-0.5,0.5,0.214282,0.11208324,-0.0
1659,0.200941,0.18290837,0.499999,0.449995,-0.4992,-0.5,0.214282,0.18766694,0.025425841,-0.08789235
1660,0.50513361,0.301769,0.449995,0.44215924,-0.5,-0.5,0.26993837,0.15863417,0.074051489,-0.0
1661,0.478202,0.43747348,0.449995,0.449995,-0.4992,-0.5,0.48571728,0.12969187,0.12251483,-0.04682793
1662,0.679858,0.679858,0.449995,0.449995,-0.4992,-0.5,0.37096729,0.099876326,0.053800667,-0.0
1663,0.23146235,0.200941,0.15,0.15,-0.5,-0.5,0.44000084,0.18108694,0.013694214,-0.0088276031
1664,0.33891497,0.22767223,0.15,0.15,-0.5,-0.5,0.5,0.25651139,0.096550269,-0.0
1665,0.62591953,0.35172685,0.15020697,0.15,-0.4992,-0.5,0.5,0.27198986,0.13801863,-0.0
1666,0.679858,0.679858,0.15,0.12958002,-0.5,-0.5,0.36726771,0.28097996,0.0,-0.0
1667,-0.10156,-0.11825367,0.199994,0.19063436,-0.4992,-0.5,0.5,0.28582343,0.0,-0.01304218
1668,0.13433563,-0.000732,0.199994,0.169977,-0.5,-0.5,0.46202331,0.3109841,0.0,-0.0
1669,0.10564693,0.100096,0.199994,0.16823624,-0.5,-0.5,0.47406574,0.20793833,0.0076829015,-0.1618226
1670,0.39146171,0.200941,0.199994,0.199994,-0.5,-0.5,0.45844159,0.18417036,0.058587331,-0.11648398
1671,0.36377582,0.21289741,0.199994,0.199994,-0.5,-0.5,0.5,0.18156512,0.062501735,-0.11865147
1672,0.478202,0.19267685,0.199994,0.199994,-0.5,-0.5,0.39271687,0.19193086,0.0,-0.10909134
1673,0.679858,0.17329144,0.199994,0.199994,-0.5,-0.5,0.44056195,0.25892586,0.064287189,-0.0
1674,-0.01848054,-0.10156,0.34810555,0.250001,-0.5,-0.5,0.357182,0.34728239,0.00078142694,-0.089089394
1675,-0.000732,-0.000732,0.36636613,0.250001,-0.5,-0.5,0.5,0.23021792,0.015345813,-0.038441379
1676,0.14541208,0.100096,0.250001,0.22368909,-0.5,-0.5,0.357182,0.2069586,0.021754386,-0.12542271
1677,0.55068426,0.200941,0.250001,0.19769778,-0.5,-0.5,0.5,0.18093183,0.0075350759,-0.0
1678,0.54689201,0.24029438,0.250001,0.18783172,-0.5,-0.5,0.5,0.17215573,0.066740708,-0.0
1679,0.54689201,0.24029438,0.250001,0.18783172,-0.5,-0.5,0.5,0.17215573,0.066740708,-0.0
1680,0.679858,0.25637369,0.250001,0.250001,-0.5,-0.5,0.5,0.28648831,0.13662204,-0.0
1681,-0.012888427,-0.10156,0.35093767,0.29935342,-0.4992,-0.5,0.5,0.357182,0.026963945,-0.10066857
1682,-0.000732,-0.068820191,0.36116958,0.300007,-0.4992,-0.5,0.47857327,0.27178929,0.0031903423,-0.063113465
1683,0.14247172,0.100096,0.38689115,0.300007,-0.5,-0.5,0.37909048,0.20466735,0.0,-0.039632263
1684,0.457482,0.17762123,0.300007,0.29186263,-0.5,-0.5,0.5,0.18617925,0.042308902,-0.0
1685,0.45101028,0.301769,0.300007,0.28018952,-0.5,-0.5,0.5,0.17120228,0.0,-0.0
1686,0.478202,0.36307177,0.300007,0.27442547,-0.5,-0.5,0.5,0.23412988,0.12198843,-0.0
1687,0.679858,0.38945309,0.300007,0.25481041,-0.5,-0.5,0.5,0.15978379,0.13501796,-0.0
1688,-0.012888427,-0.10156,0.35093767,0.29935342,-0.4992,-0.5,0.5,0.357182,0.026963945,-0.10066857
1689,-0.000732,-0.065309384,0.349998,0.33192287,-0.5,-0.5,0.5,0.34520836,0.03088024,-0.21085188
1690,0.18014443,0.100096,0.349998,0.349998,-0.5,-0.5,0.41207519,0.2069084,0.0,-0.12031508
1691,0.25940499,0.200941,0.349998,0.349998,-0.5,-0.5,0.38715737,0.18102569,0.04593709,-0.0
1692,0.35438388,0.25729098,0.349998,0.28437161,-0.5,-0.5,0.5,0.16845923,0.06432364,-0.0
1693,0.62360606,0.478202,0.349998,0.25455421,-0.5,-0.5,0.5,0.12975195,0.10048117,-0.0
1694,0.679858,0.49726636,0.349998,0.24895935,-0.5,-0.5,0.5,0.31393077,0.20232396,-0.0
1695,-0.0092287533,-0.10156,0.400004,0.29105211,-0.4992,-0.5,0.5,0.357182,0.016164332,-0.029904484
1696,-0.000732,-0.06663361,0.400004,0.31945394,-0.5,-0.5,0.5,0.34856298,0.021247246,-0.13927719
1697,0.100096,-0.069304752,0.43228335,0.400004,-0.4992,-0.5,0.44582895,0.32993699,0.0077888873,-0.054546194
1698,0.30069491,0.200941,0.400004,0.38673356,-0.5,-0.5,0.5,0.18107263,0.013889969,-0.0
1699,0.301769,0.301769,0.400004,0.37872864,-0.5,-0.5,0.42947957,0.26763475,0.093645386,-0.0
1700,0.5767773,0.478202,0.400004,0.29020038,-0.5,-0.5,0.5,0.29717382,0.0,-0.08267874
1701,0.679858,0.679858,0.400004,0.400004,-0.4992,-0.5,0.37118744,0.33414736,0.0,-0.0
1702,-0.0026858028,-0.10156,0.449995,0.44511658,-0.4992,-0.5,0.4064842,0.357182,0.0,-0.035508658
1703,-0.000732,-0.068991505,0.449995,0.449995,-0.4992,-0.5,0.5,0.34595458,0.0,-0.019466068
1704,0.13804148,-0.069138644,0.45205099,0.449995,-0.4992,-0.5,0.5,0.32242433,0.0010327502,-0.012197426
1705,0.200941,0.200941,0.449995,0.449995,-0.5,-0.5,0.37663295,0.35218519,0.0,-0.0
1706,0.48033241,0.301769,0.449995,0.449995,-0.4992,-0.5,0.5,0.16305955,0.036975265,-0.15689856
1707,0.478202,0.43747348,0.449995,0.449995,-0.4992,-0.5,0.48571728,0.12969187,0.12251483,-0.04682793
1708,0.679858,0.679858,0.449995,0.449995,-0.4992,-0.5,0.37096729,0.099876326,0.053800667,-0.0
1709,0.38758791,0.301769,0.15,0.15,-0.5,-0.5,0.5,0.39317985,0.15611011,-0.0
1710,0.62591953,0.35172685,0.15020697,0.15,-0.4992,-0.5,0.5,0.27198986,0.13801863,-0.0
1711,0.679858,0.679858,0.15,0.13713335,-0.5,-0.5,0.5,0.27207594,0.0,-0.060095663
1712,-0.10156,-0.11825367,0.199994,0.19063436,-0.4992,-0.5,0.5,0.28582343,0.0,-0.01304218
1713,0.19460037,-0.051556122,0.199994,0.199994,-0.4992,-0.5,0.5,0.48007676,0.09048654,-0.24142955
1714,0.10733075,0.100096,0.199994,0.17031642,-0.5,-0.5,0.5,0.20731489,0.0010291797,-0.13971919
1715,0.36707516,0.200941,0.199994,0.199994,-0.5,-0.5,0.5,0.18365721,0.058477192,-0.098290817
1716,0.36377582,0.21289741,0.199994,0.199994,-0.5,-0.5,0.5,0.18156512,0.062501735,-0.11865147
1717,0.64701706,0.19179403,0.199994,0.199994,-0.5,-0.5,0.5,0.18292473,0.05489757,-0.0
1718,0.679858,0.22818,0.199994,0.1953636,-0.5,-0.5,0.5,0.25892586,0.0,-0.0
1719,-0.045436481,-0.10156,0.35258903,0.250001,-0.4992,-0.5,0.5,0.30955521,0.014122731,-0.022929282
1720,-0.000732,-0.000732,0.36636613,0.250001,-0.5,-0.5,0.5,0.23021792,0.015345813,-0.038441379
1721,0.56040209,0.100096,0.250001,0.22298007,-0.5,-0.5,0.5,0.20342101,0.00011617061,-0.0
1722,0.55068426,0.200941,0.250001,0.19769778,-0.5,-0.5,0.5,0.18093183,0.0075350759,-0.0
1723,0.54689201,0.24029438,0.250001,0.18783172,-0.5,-0.5,0.5,0.17215573,0.066740708,-0.0
1724,0.54689201,0.24029438,0.250001,0.18783172,-0.5,-0.5,0.5,0.17215573,0.066740708,-0.0
1725,0.679858,0.62283479,0.250001,0.250001,-0.5,-0.5,0.5,0.47986817,0.27591678,-0.0
1726,-0.01288638,-0.10156,0.35169351,0.29934507,-0.4992,-0.5,0.5,0.35783251,0.027026933,-0.10060775
1727,-0.000732,-0.069187007,0.36147479,0.300007,-0.4992,-0.5,0.5,0.26270569,0.0,-0.027646929
1728,0.12186433,-0.069812505,0.35357699,0.300007,-0.5,-0.5,0.5,0.24140908,0.011397856,-0.0
1729,0.457482,0.17762123,0.300007,0.29186263,-0.5,-0.5,0.5,0.18617925,0.042308902,-0.0
1730,0.45101028,0.301769,0.300007,0.28018952,-0.5,-0.5,0.5,0.17120228,0.0,-0.0
1731,0.478202,0.36307177,0.300007,0.27442547,-0.5,-0.5,0.5,0.23412988,0.12198843,-0.0
1732,0.679858,0.38945309,0.300007,0.25481041,-0.5,-0.5,0.5,0.15978379,0.13501796,-0.0
1733,-0.01288638,-0.10156,0.35169351,0.29934507,-0.4992,-0.5,0.5,0.35783251,0.027026933,-0.10060775
1734,-0.000732,-0.065309384,0.349998,0.33192287,-0.5,-0.5,0.5,0.34520836,0.03088024,-0.21085188
1735,0.22882599,-0.067663393,0.35496537,0.349998,-0.5,-0.5,0.5,0.24375232,0.0047440082,-0.10002366
1736,0.200941,0.12012284,0.38782067,0.349998,-0.5,-0.5,0.5,0.20069433,0.016116705,-0.057084528
1737,0.35438388,0.25729098,0.349998,0.28437161,-0.5,-0.5,0.5,0.16845923,0.06432364,-0.0
1738,0.478202,0.46310425,0.349998,0.26501982,-0.5,-0.5,0.5,0.45500149,0.20283212,-0.0
1739,0.679858,0.49726636,0.349998,0.24895935,-0.5,-0.5,0.5,0.31393077,0.20232396,-0.0
1740,-0.012047218,-0.10156,0.400004,0.29683343,-0.4992,-0.5,0.5,0.38940573,0.027540467,-0.08089059
1741,-0.000732,-0.06663361,0.400004,0.31945394,-0.5,-0.5,0.5,0.34856298,0.021247246,-0.13927719
1742,0.33350865,-0.067501761,0.400004,0.36162665,-0.5,-0.5,0.5,0.26231299,0.0,-0.0
1743,0.30069491,0.200941,0.400004,0.38673356,-0.5,-0.5,0.5,0.18107263,0.013889969,-0.0
1744,0.301769,0.23708096,0.400004,0.38732636,-0.5,-0.5,0.5,0.18373188,0.057918133,-0.0
1745,0.478202,0.45628246,0.400004,0.29333753,-0.4992,-0.5,0.5,0.38340241,0.0,-0.13685285
1746,0.679858,0.61615374,0.400004,0.25768402,-0.5,-0.5,0.5,0.468124,0.27342316,-0.0
1747,-0.072292423,-0.10156,0.4627897,0.449995,-0.4992,-0.5,0.5,0.39551078,0.028326807,-0.0
1748,-0.000732,-0.068991505,0.449995,0.449995,-0.4992,-0.5,0.5,0.34595458,0.0,-0.019466068
1749,0.13804148,-0.069138644,0.45205099,0.449995,-0.4992,-0.5,0.5,0.32242433,0.0010327502,-0.012197426
1750,0.200941,0.13667054,0.449995,0.32421802,-0.5,-0.5,0.5,0.35218519,0.04701085,-0.0
1751,0.48033241,0.301769,0.449995,0.449995,-0.4992,-0.5,0.5,0.16305955,0.036975265,-0.15689856
1752,0.478202,0.44424322,0.449995,0.449995,-0.4992,-0.5,0.5,0.12816471,0.10330269,-0.046209092
1753,0.679858,0.56470917,0.449995,0.449995,-0.5,-0.5,0.5,0.38232485,0.0079273901,-0.0
1754,-0.10156,-0.1080037,0.199994,0.199994,-0.5,-0.5,-0.5,-0.5,0.37539899,0.12433147
1755,-0.000732,-0.089689911,0.199994,0.199994,-0.5,-0.5,-0.42674202,-0.5,0.125,0.10661981
1756,0.14605096,0.07420804,0.199994,0.199994,-0.49968794,-0.5,-0.43452564,-0.5,0.12684012,0.087467896
1757,0.4865989,0.45043396,0.199994,0.199994,-0.49937486,-0.5,-0.5,-0.5,0.12541724,0.125
1758,0.679858,0.62147519,0.20244397,0.199994,-0.5,-0.5,-0.5,-0.5,0.19506359,0.10581906
1759,-0.072350093,-0.10156,0.250001,0.21398408,-0.4992,-0.5,-0.5,-0.5,0.23044888,0.10006751
1760,0.0084149714,-0.000732,0.26940837,0.250001,-0.5,-0.5,-0.36112985,-0.5,0.14077272,0.125
1761,0.14831929,0.057336023,0.28254094,0.250001,-0.5,-0.5,-0.4442585,-0.5,0.23120482,0.125
1762,0.23827963,0.200941,0.31764774,0.250001,-0.4992,-0.5,-0.5,-0.5,0.22551007,0.11361948
1763,0.34334626,0.301769,0.31696744,0.24698834,-0.5,-0.5,-0.48900529,-0.5,0.2412169,0.125
1764,0.478202,0.45207897,0.26674698,0.22299879,-0.4992,-0.5,-0.48906626,-0.5,0.125,0.125
1765,0.679858,0.57404892,0.26788248,0.250001,-0.4992,-0.5,-0.49233043,-0.5,0.125,0.076619837
1766,-0.10156,-0.12929,0.30058464,0.300007,-0.4992,-0.5,-0.5,-0.5,0.3462725,0.044532219
1767,0.25383224,-0.000732,0.300007,0.27791885,-0.4992,-0.5,-0.5,-0.5,0.21095798,0.125
1768,0.25383224,0.027146743,0.300007,0.28416427,-0.4992,-0.5,-0.5,-0.5,0.26247062,0.125
1769,0.25253757,0.17064895,0.30319174,0.300007,-0.4992,-0.5,-0.5,-0.5,0.4081601,0.125
1770,0.34994858,0.301769,0.31131965,0.2873793,-0.4992,-0.5,-0.46852344,-0.5,0.2508655,0.125
1771,0.50057114,0.478202,0.33337913,0.25747278,-0.4992,-0.5,-0.5,-0.5,0.15996948,0.125
1772,0.679858,0.679858,0.300007,0.2526154,-0.4992,-0.5,-0.5,-0.5,0.16598775,0.061196069
1773,-0.10156,-0.12929,0.36231421,0.349998,-0.5,-0.5,-0.5,-0.5,0.14662942,0.062489334
1774,0.10063112,-0.000732,0.349998,0.2807648,-0.5,-0.5,-0.5,-0.5,0.2193028,0.125
1775,0.10063112,0.100096,0.349998,0.27185196,-0.4992,-0.5,-0.5,-0.5,0.18730997,0.125
1776,0.23377435,0.098555016,0.349998,0.27546991,-0.5,-0.5,-0.5,-0.5,0.18446263,0.125
1777,0.301769,0.301769,0.36447091,0.3367427,-0.4992,-0.5,-0.44658439,-0.5,0.22494701,0.10508106
1778,0.52063097,0.478202,0.38110791,0.33999462,-0.4992,-0.5,-0.5,-0.5,0.15797102,0.125
1779,0.679858,0.61741597,0.349998,0.2507299,-0.4992,-0.5,-0.44573168,-0.5,0.13928876,0.125
1780,-0.10156,-0.12929,0.42340381,0.3948722,-0.5,-0.5,-0.5,-0.5,0.23804809,0.080260283
1781,-0.000732,-0.03594661,0.43798161,0.400004,-0.5,-0.5,-0.39841092,-0.5,0.19267239,0.125
1782,0.100096,-0.054713723,0.43701464,0.400004,-0.5,-0.5,-0.5,-0.5,0.14855063,0.046831
1783,0.21318122,0.200941,0.400004,0.27107183,-0.4992,-0.5,-0.5,-0.5,0.16363038,0.125
1784,0.301769,0.29953994,0.400004,0.32153768,-0.5,-0.5,-0.5,-0.5,0.20521306,0.10394554
1785,0.478202,0.478202,0.40694734,0.38559058,-0.5,-0.5,-0.5,-0.5,0.15688909,0.125
1786,0.679858,0.65378359,0.400004,0.24775562,-0.4992,-0.5,-0.5,-0.5,0.125,0.061540934
1787,-0.10156,-0.10156,0.47497114,0.449995,-0.5,-0.5,-0.47078525,-0.5,0.17807238,0.125
1788,-0.000732,-0.035595437,0.449995,0.449995,-0.5,-0.5,-0.5,-0.5,0.29785595,-0.014767408
1789,0.100096,0.063078164,0.449995,0.449995,-0.5,-0.5,-0.47066238,-0.5,0.25039334,0.125
1790,0.34883301,-0.087964637,0.45012582,0.449995,-0.5,-0.5,-0.38736659,-0.5,0.12710528,0.10861007
1791,0.35308048,0.301769,0.449995,0.449995,-0.5,-0.5,-0.44334564,-0.5,0.125,0.125
1792,0.478202,0.478202,0.48487924,0.3456127,-0.4992,-0.5,-0.49535069,-0.5,0.153626,0.11360384
1793,0.679858,0.679858,0.46126343,0.36055947,-0.5,-0.5,-0.44589894,-0.5,0.44609777,0.11248267
1794,0.31651325,0.301769,0.1582293,0.15,-0.5,-0.5,-0.357145,-0.357145,0.127559,0.125
1795,0.478202,0.35019865,0.15,0.15,-0.5,-0.5,-0.27163537,-0.357145,0.16335599,0.125
1796,0.679858,0.679858,0.18020052,0.14878128,-0.4992,-0.5,0.067797844,-0.36616035,0.125,0.125
1797,-0.054376698,-0.10156,0.199994,0.17206637,-0.5,-0.5,-0.25566711,-0.38986408,0.29168222,0.060988325
1798,-0.000732,-0.087552217,0.199994,0.197268,-0.5,-0.5,-0.357145,-0.37438491,0.26985376,0.066260498
1799,0.100096,0.077689232,0.199994,0.199994,-0.5,-0.5,-0.31120255,-0.357145,0.18906262,0.125
1800,0.200941,0.1783389,0.20669889,0.19257795,-0.4992,-0.5,-0.34579176,-0.35959037,0.125,0.098936517
1801,0.30349315,0.17796399,0.20724302,0.19862827,-0.4992,-0.5,-0.357145,-0.357145,0.125,0.125
1802,0.51954901,0.42216861,0.20152999,0.199994,-0.5,-0.5,-0.357145,-0.357145,0.26522709,0.125
1803,0.679858,0.679858,0.20738692,0.199994,-0.5,-0.5,-0.092437501,-0.357145,0.37237187,0.078699564
1804,-0.028833998,-0.12929,0.25400084,0.250001,-0.5,-0.5,-0.29836495,-0.35847256,0.125,0.11713248
1805,0.0053307796,-0.016821865,0.28006196,0.250001,-0.5,-0.5,-0.357145,-0.37165336,0.13469035,0.125
1806,0.100096,-0.014208579,0.27279453,0.250001,-0.4992,-0.5,-0.357145,-0.357145,0.15010649,0.125
1807,0.200941,0.200941,0.26407791,0.250001,-0.4992,-0.5,-0.357145,-0.38726332,0.125,0.11426945
1808,0.301769,0.24866769,0.3122362,0.250001,-0.4992,-0.5,-0.3460369,-0.4159487,0.13645893,0.125
1809,0.62336133,0.40584535,0.31747611,0.250001,-0.5,-0.5,-0.357145,-0.357145,0.2367779,0.10710136
1810,0.679858,0.57874815,0.31288262,0.250001,-0.5,-0.5,-0.357145,-0.357145,0.27245363,0.125
1811,-0.084946064,-0.11122708,0.300007,0.300007,-0.5,-0.5,-0.20188646,-0.38888967,0.16711201,0.11872413
1812,-0.000732,-0.020904598,0.300007,0.29762391,-0.5,-0.5,-0.27577158,-0.357145,0.15781744,0.125
1813,0.13126126,0.055125383,0.300007,0.26670564,-0.49955519,-0.5,-0.32114611,-0.357145,0.125,0.082023744
1814,0.21395526,0.1702139,0.300007,0.29881122,-0.5,-0.5,-0.357145,-0.357145,0.17727134,0.125
1815,0.32553819,0.23548873,0.32123298,0.28931681,-0.4992,-0.5,-0.357145,-0.357145,0.18964633,0.125
1816,0.52373875,0.45422241,0.30485997,0.300007,-0.4992,-0.5,-0.2672346,-0.357145,0.30723259,0.125
1817,0.679858,0.47652883,0.30503393,0.300007,-0.5,-0.5,-0.31522038,-0.357145,0.33946805,0.12106784
1818,-0.10156,-0.12858536,0.349998,0.349998,-0.5,-0.5,-0.35445895,-0.357145,0.21153181,0.058497592
1819,-0.000732,-0.011086026,0.349998,0.32064676,-0.4992,-0.5,-0.357145,-0.37066117,0.15552223,0.092437394
1820,0.24053567,-0.087768236,0.4180241,0.349998,-0.5,-0.5,-0.357145,-0.357145,0.14492921,0.1189638
1821,0.200941,0.16702323,0.349998,0.349998,-0.5,-0.5,-0.357145,-0.36195445,0.125,0.11280965
1822,0.32534384,0.2269886,0.35274245,0.28851729,-0.4992,-0.5,-0.357145,-0.357145,0.16564659,0.125
1823,0.58596171,0.4343251,0.37107609,0.349998,-0.5,-0.5,-0.26166121,-0.357145,0.27569956,0.125
1824,0.679858,0.32981558,0.36239825,0.30806801,-0.5,-0.5,-0.2952938,-0.357145,0.125,0.11961279
1825,-0.10156,-0.10156,0.400004,0.38546059,-0.5,-0.5,-0.25491242,-0.357145,0.12659943,0.125
1826,0.0090945996,-0.013743881,0.40450534,0.39821646,-0.5,-0.5,-0.357145,-0.41330675,0.18425481,0.125
1827,0.26691351,-0.087740536,0.40858569,0.400004,-0.5,-0.5,-0.357145,-0.357145,0.23372813,0.11582602
1828,0.26691351,-0.087740536,0.40858569,0.400004,-0.5,-0.5,-0.357145,-0.357145,0.23372813,0.11582602
1829,0.301769,0.25612398,0.400004,0.36877346,-0.4992,-0.5,-0.32347083,-0.357145,0.125,0.125
1830,0.48627548,0.33217505,0.44385031,0.400004,-0.5,-0.5,-0.30341793,-0.357145,0.125,0.125
1831,0.679858,0.39350862,0.400004,0.30909062,-0.5,-0.5,-0.29878301,-0.357145,0.125,0.068153316
1832,-0.033416109,-0.10863625,0.49874961,0.395337,-0.5,-0.5,-0.357145,-0.37967098,0.15104551,0.125
1833,-0.000732,-0.000732,0.449995,0.40502944,-0.5,-0.5,-0.357145,-0.4039339,0.30516014,0.125
1834,0.3101653,-0.00052947201,0.449995,0.449995,-0.5,-0.5,-0.357145,-0.36182431,0.3086344,0.125
1835,0.23053578,0.15096783,0.449995,0.33778248,-0.5,-0.5,-0.357145,-0.357145,0.125,0.112274
1836,0.36082288,0.301769,0.45477376,0.43447039,-0.5,-0.5,-0.357145,-0.357145,0.25739701,0.125
1837,0.478202,0.33235305,0.449995,0.39803972,-0.5,-0.5,-0.31041509,-0.357145,0.125,0.125
1838,0.679858,0.34938876,0.449995,0.44710267,-0.5,-0.5,-0.27866847,-0.357145,0.125,0.125
1839,0.24923627,0.200941,0.15685626,0.15,-0.5,-0.5,-0.12455277,-0.214282,0.12806529,0.125
1840,0.301769,0.301769,0.15608504,0.15,-0.5,-0.5,-0.20312348,-0.24764368,0.23163217,0.125
1841,0.48489359,0.26722898,0.15,0.15,-0.5,-0.5,-0.080608997,-0.214282,0.22416809,0.125
1842,0.679858,0.64387388,0.18020052,0.14878128,-0.4992,-0.5,0.067797844,-0.32739066,0.125,0.125
1843,-0.028160477,-0.12929,0.2140463,0.199994,-0.5,-0.5,-0.214282,-0.22737924,0.125,0.10556848
1844,-0.000732,-0.010870184,0.21712171,0.199994,-0.5,-0.5,-0.214282,-0.21580943,0.125,0.125
1845,0.100096,0.100096,0.22824041,0.199994,-0.4992,-0.5,-0.214282,-0.2810885,0.146736,0.125
1846,0.31330823,0.200941,0.21938634,0.199994,-0.5,-0.5,-0.11684392,-0.214282,0.12544708,0.125
1847,0.301769,0.301769,0.22018771,0.199994,-0.5,-0.5,-0.098987737,-0.214282,0.271155,0.125
1848,0.478202,0.22323222,0.199994,0.1383683,-0.5,-0.5,-0.11777217,-0.214282,0.14845588,0.125
1849,0.679858,0.679858,0.22289726,0.199994,-0.5,-0.5,-0.214282,-0.30304483,0.15204426,0.063725195
1850,-0.10156,-0.12929,0.26523522,0.250001,-0.5,-0.5,-0.20153884,-0.30880579,0.16757604,0.125
1851,0.014630136,-0.000732,0.25556697,0.23496466,-0.4992,-0.5,-0.15649613,-0.214282,0.18920773,0.125
1852,0.11098185,0.081002595,0.27825235,0.250001,-0.5,-0.5,-0.19691867,-0.214282,0.17329844,0.125
1853,0.20842527,0.16120551,0.25383302,0.250001,-0.5,-0.5,-0.19595794,-0.214282,0.125,0.078934508
1854,0.42308061,0.23543097,0.258423,0.250001,-0.5,-0.5,-0.16656243,-0.214282,0.125,0.11995933
1855,0.49641773,0.36688269,0.250001,0.250001,-0.5,-0.5,-0.16622188,-0.214282,0.36402504,0.012351945
1856,0.679858,0.64912497,0.26734009,0.250001,-0.5,-0.5,-0.214282,-0.29159019,0.125,0.092932329
1857,-0.084946064,-0.11122708,0.300007,0.300007,-0.5,-0.5,-0.20188646,-0.38888967,0.16711201,0.11872413
1858,0.03865242,-0.000732,0.300007,0.26650092,-0.4992,-0.5,-0.214282,-0.30192376,0.125,0.095323126
1859,0.1424696,0.059812169,0.300007,0.28814601,-0.5,-0.5,-0.214282,-0.3082365,0.125,0.125
1860,0.200941,0.200941,0.32447894,0.300007,-0.4992,-0.5,-0.18853023,-0.25855704,0.16611168,0.10632184
1861,0.30312576,0.20296708,0.300007,0.27363839,-0.4992,-0.5,-0.13867283,-0.214282,0.125,0.097104615
1862,0.51457212,0.28437641,0.300007,0.300007,-0.5,-0.5,-0.15814693,-0.214282,0.24267283,0.125
1863,0.679858,0.64985721,0.3080642,0.21556256,-0.5,-0.5,-0.12596709,-0.26917427,0.125,0.125
1864,-0.047037536,-0.10156,0.35644853,0.349998,-0.5,-0.5,-0.214282,-0.24581975,0.37979205,0.1126128
1865,0.13806118,-0.0059135402,0.349998,0.27001072,-0.4992,-0.5,-0.214282,-0.22561335,0.18611004,0.125
1866,0.1575049,0.044057669,0.349998,0.349998,-0.4992,-0.5,-0.214282,-0.25490337,0.125,0.125
1867,0.200941,0.200941,0.349998,0.349998,-0.4992,-0.5,-0.17098505,-0.214282,0.18091344,0.12075262
1868,0.301769,0.28358183,0.349998,0.32913646,-0.5,-0.5,-0.214282,-0.214282,0.13624775,0.090210431
1869,0.59085815,0.27221555,0.349998,0.349998,-0.5,-0.5,-0.14183094,-0.22308576,0.125,0.125
1870,0.679858,0.679858,0.349998,0.3282478,-0.5,-0.5,-0.2090831,-0.30855973,0.125,0.125
1871,-0.10156,-0.10156,0.400004,0.400004,-0.5,-0.5,-0.20737425,-0.29419272,0.33776866,0.081900267
1872,0.13467217,-0.000732,0.400004,0.36555248,-0.4992,-0.5,-0.1934808,-0.214282,0.16188823,0.125
1873,0.13467217,0.094448904,0.400004,0.37070695,-0.4992,-0.5,-0.19250148,-0.214282,0.2774626,0.125
1874,0.21462968,0.200941,0.400004,0.400004,-0.5,-0.5,-0.0073796066,-0.214282,0.17111705,0.12379906
1875,0.46996494,0.301769,0.400004,0.400004,-0.5,-0.5,0.017901578,-0.214282,0.2636259,0.125
1876,0.478202,0.31311649,0.400004,0.39173557,-0.5,-0.5,-0.012339996,-0.214282,0.28002809,0.125
1877,0.679858,0.679858,0.43351558,0.400004,-0.5,-0.5,0.06522366,-0.25470201,0.13527068,0.125
1878,-0.10156,-0.10156,0.449995,0.38128418,-0.5,-0.5,-0.20628367,-0.214282,0.19413841,0.089483164
1879,0.018277379,-0.000732,0.449995,0.38181124,-0.4992,-0.5,-0.214282,-0.214282,0.32828902,0.10447088
1880,0.15818529,0.061095412,0.449995,0.35279697,-0.4992,-0.5,-0.214282,-0.214282,0.16022919,0.125
1881,0.29116416,0.200941,0.47914832,0.449995,-0.4992,-0.5,-0.0013400955,-0.26559336,0.125,0.125
1882,0.301769,0.301769,0.45915543,0.449995,-0.4992,-0.5,-0.057818446,-0.214282,0.26114916,0.098488756
1883,0.478202,0.31381487,0.449995,0.41841912,-0.5,-0.5,0.069144589,-0.214282,0.27894438,0.125
1884,0.679858,0.679858,0.449995,0.41990503,-0.4992,-0.5,-0.0095113975,-0.30492872,0.125,0.125
1885,0.035379843,-0.0014695609,0.16416258,0.15,-0.4992,-0.5,-0.071427,-0.075472357,0.136492,0.11563987
1886,0.13607174,0.099805804,0.15751279,0.15,-0.5,-0.5,-0.071427,-0.071427,0.125,0.062742524
1887,0.200941,0.200941,0.15718935,0.15,-0.5,-0.5,-0.031305231,-0.084615386,0.29209652,0.125
1888,0.38081856,0.301769,0.15,0.15,-0.5,-0.5,-0.04606259,-0.2566903,0.22044181,0.125
1889,0.679858,0.46073894,0.1939646,0.14912077,-0.4992,-0.5,0.067617557,-0.12716111,0.13157716,0.125
1890,0.679858,0.65447054,0.19471221,0.15,-0.4992,-0.5,0.064470079,-0.12648839,0.15320191,0.12339585
1891,-0.061732609,-0.12929,0.20922172,0.199994,-0.4992,-0.5,-0.071427,-0.097366866,0.125,0.125
1892,0.022150275,-0.000732,0.20680554,0.199994,-0.4992,-0.5,-0.0048594928,-0.12795958,0.19676411,0.125
1893,0.28253844,0.095500133,0.20783852,0.199994,-0.5,-0.5,0.0076713326,-0.071427,0.15425168,0.125
1894,0.23703777,0.13985233,0.20363219,0.199994,-0.5,-0.5,0.027663053,-0.11551399,0.125,0.125
1895,0.3415545,0.27260786,0.22095793,0.199994,-0.5,-0.5,-0.071427,-0.071427,0.125,0.125
1896,0.52949459,0.40320747,0.199994,0.199994,-0.4992,-0.5,0.10860489,-0.071427,0.13035035,0.125
1897,0.679858,0.64370302,0.199994,0.199994,-0.4992,-0.5,0.039869101,-0.071427,0.2124297,0.11085393
1898,-0.10156,-0.12929,0.250001,0.22358745,-0.5,-0.5,-0.035815507,-0.14138057,0.125,0.125
1899,0.074110096,-0.000732,0.250001,0.21337773,-0.4992,-0.5,0.0062440449,-0.12264957,0.125,0.125
1900,0.100096,0.100096,0.27303087,0.250001,-0.4992,-0.5,-0.0051532146,-0.071427,0.15816509,0.060020932
1901,0.200941,0.200941,0.250001,0.250001,-0.5,-0.5,0.15233186,-0.18979204,0.15514821,0.077041038
1902,0.35801411,0.2972742,0.250001,0.250001,-0.5,-0.5,-0.071427,-0.093330285,0.19297956,0.125
1903,0.478202,0.40872587,0.250001,0.2338371,-0.4992,-0.5,-0.041826987,-0.071427,0.125,0.11095993
1904,0.679858,0.6349519,0.27093804,0.2356644,-0.5,-0.5,0.067353164,-0.071427,0.22991643,0.125
1905,-0.081956444,-0.10156,0.34039876,0.26988714,-0.4992,-0.5,-0.042340874,-0.071427,0.21074596,0.125
1906,0.082139594,-0.000732,0.300007,0.28734403,-0.5,-0.5,0.17120136,-0.071427,0.18153017,0.024170319
1907,0.100096,0.100096,0.31611224,0.300007,-0.4992,-0.5,0.18051646,-0.071427,0.15636122,0.080303424
1908,0.41442916,0.200941,0.31790527,0.300007,-0.5,-0.5,-0.036887471,-0.12435212,0.23043818,0.125
1909,0.39205933,0.23468516,0.32477872,0.300007,-0.5,-0.5,-0.0077154413,-0.071427,0.30371553,0.125
1910,0.57063746,0.42836968,0.31617591,0.25719728,-0.5,-0.5,0.12887125,-0.071427,0.12798931,0.125
1911,0.679858,0.5354384,0.31199174,0.29957637,-0.5,-0.5,0.066815426,-0.071427,0.16018904,0.125
1912,-0.10156,-0.10156,0.35950357,0.26745216,-0.4992,-0.5,-0.027481471,-0.12132906,0.17654411,0.125
1913,0.21749404,-0.000732,0.35851153,0.349998,-0.4992,-0.5,-0.067038524,-0.1325706,0.3655218,0.125
1914,0.21182332,0.100096,0.35639243,0.349998,-0.4992,-0.5,-0.045402395,-0.071427,0.15467465,0.125
1915,0.20163621,0.200941,0.35172205,0.349998,-0.4992,-0.5,-0.0098096117,-0.14010484,0.21374983,0.11957861
1916,0.3929492,0.26961785,0.349998,0.349998,-0.4992,-0.5,-0.011352288,-0.071427,0.36824414,0.125
1917,0.53427854,0.43108848,0.3570601,0.349998,-0.5,-0.5,-0.017202752,-0.071427,0.125,0.11647307
1918,0.679858,0.62689555,0.349998,0.33058508,-0.5,-0.5,0.066317606,-0.071427,0.22336062,0.125
1919,-0.017792515,-0.10156,0.48745695,0.38075407,-0.4992,-0.5,-0.071427,-0.071427,0.17543174,0.125
1920,0.259318,-0.000732,0.400004,0.400004,-0.4992,-0.5,-0.071427,-0.10982934,0.2355502,0.094826519
1921,0.25390619,0.100096,0.41105078,0.400004,-0.4992,-0.5,-0.032549741,-0.071427,0.15238604,0.125
1922,0.2448631,0.200941,0.400004,0.400004,-0.4992,-0.5,-0.014916871,-0.13831398,0.20308014,0.097075504
1923,0.46352189,0.23726234,0.400004,0.400004,-0.5,-0.5,-0.017277071,-0.071427,0.30813035,0.11588768
1924,0.478202,0.43509369,0.400004,0.38154003,-0.5,-0.5,-0.019941184,-0.071427,0.125,0.125
1925,0.679858,0.63819783,0.400004,0.400004,-0.4992,-0.5,0.064751256,-0.12879233,0.14985531,0.12491436
1926,-0.01047753,-0.10156,0.449995,0.41084634,-0.4992,-0.5,-0.071427,-0.071427,0.14220502,0.125
1927,0.20880649,-0.081190686,0.449995,0.449995,-0.5,-0.5,0.0022446749,-0.071427,0.18737107,0.125
1928,0.21516911,0.100096,0.449995,0.41158023,-0.4992,-0.5,0.0044455332,-0.071427,0.1507554,0.11880314
1929,0.2673739,0.18616255,0.449995,0.449995,-0.4992,-0.5,0.089429584,-0.071427,0.1791457,0.125
1930,0.301769,0.18616255,0.449995,0.449995,-0.4992,-0.5,-0.054501405,-0.071427,0.1791457,0.10397928
1931,0.478202,0.478202,0.449995,0.43549233,-0.5,-0.5,-0.019356123,-0.091858505,0.13450469,0.125
1932,0.679858,0.679858,0.46334261,0.43510048,-0.5,-0.5,0.064832973,-0.15520886,0.2120485,0.125
1933,0.19030292,0.011875159,0.15579243,0.15,-0.5,-0.5,0.071427,0.071427,0.18498658,0.125
1934,0.33009639,0.19669079,0.15,0.15,-0.5,-0.5,0.071427,0.071427,0.17704803,0.125
1935,0.30785107,0.28248627,0.15,0.15,-0.5,-0.5,0.12295465,0.058404351,0.15817558,0.125
1936,0.52226054,0.478202,0.20615483,0.15,-0.4992,-0.5,0.081967984,0.071427,0.15011922,0.125
1937,0.679858,0.679858,0.18066442,0.15,-0.4992,-0.5,0.071427,0.071427,0.14128649,0.09351838
1938,-0.10156,-0.10156,0.199994,0.19531179,-0.4992,-0.5,0.25495779,0.059375131,0.15847487,0.125
1939,-0.000732,-0.000732,0.199994,0.19593599,-0.4992,-0.5,0.10301133,0.071427,0.19621069,0.125
1940,0.21192231,0.054585989,0.199994,0.19696312,-0.5,-0.5,0.071427,0.071427,0.18593107,0.125
1941,0.200941,0.1279725,0.20679637,0.199994,-0.5,-0.5,0.07388755,0.036872892,0.13326705,0.125
1942,0.58687763,0.23589974,0.199994,0.17955337,-0.4992,-0.5,0.071427,0.071427,0.125,0.11382118
1943,0.62330106,0.46277342,0.199994,0.18628211,-0.49981779,-0.5,0.071427,0.071427,0.125,0.11735716
1944,0.679858,0.6761577,0.199994,0.199994,-0.5,-0.5,0.5,0.071427,0.12517822,0.12341836
1945,-0.077521498,-0.10156,0.250001,0.250001,-0.5,-0.5,0.24718412,0.042586759,0.13446439,0.125
1946,0.022855993,-0.000732,0.27267343,0.250001,-0.4992,-0.5,0.27902151,0.071427,0.19316752,0.042594661
1947,0.22035968,0.014212083,0.250001,0.250001,-0.5,-0.5,0.071427,0.03074351,0.125,0.023607859
1948,0.200941,0.12728831,0.26895016,0.250001,-0.5,-0.5,0.071427,0.030030318,0.125,0.045629193
1949,0.30623844,0.23562403,0.250001,0.18056125,-0.4992,-0.5,0.071427,0.071427,0.125,0.030914137
1950,0.57351406,0.478202,0.31929971,0.24522334,-0.5,-0.5,0.12719449,0.071427,0.16490786,0.125
1951,0.679858,0.67787782,0.250001,0.23427871,-0.5,-0.5,0.5,0.071427,0.16108404,0.11148234
1952,-0.073522824,-0.10156,0.300007,0.27129265,-0.4992,-0.5,0.086565321,0.071427,0.20557883,0.125
1953,0.062396281,-0.000732,0.300007,0.28187421,-0.4992,-0.5,0.2884766,0.071427,0.19202303,0.125
1954,0.100096,0.0030671054,0.31115746,0.300007,-0.4992,-0.5,0.15128551,0.071427,0.19704755,0.031918961
1955,0.200941,0.12797479,0.33572202,0.300007,-0.5,-0.5,0.13466706,0.028534435,0.125,0.020610561
1956,0.301769,0.2461529,0.35609274,0.300007,-0.5,-0.5,0.095673027,0.071427,0.125,0.030125373
1957,0.57351406,0.478202,0.31929971,0.24522334,-0.5,-0.5,0.12719449,0.071427,0.16490786,0.125
1958,0.679858,0.67892271,0.36505947,0.22960905,-0.4992,-0.5,0.5,0.071427,0.16086805,0.10705007
1959,0.071419092,-0.10683577,0.40929872,0.32707384,-0.4992,-0.5,0.410799,0.071427,0.19992798,0.125
1960,0.099425314,-0.000732,0.349998,0.27660876,-0.4992,-0.5,0.1289354,0.071427,0.18992985,0.125
1961,0.100096,0.100096,0.349998,0.33556943,-0.4992,-0.5,0.33084668,0.071427,0.19869243,0.125
1962,0.200941,0.200941,0.349998,0.349998,-0.5,-0.5,0.29915566,0.071427,0.14631781,0.10480122
1963,0.47565867,0.28377447,0.35270657,0.349998,-0.4992,-0.5,0.071427,0.0374103,0.12543559,0.125
1964,0.50197857,0.478202,0.35831848,0.24795773,-0.5,-0.5,0.16736361,0.071427,0.16530337,0.125
1965,0.679858,0.67892271,0.36505947,0.22960905,-0.4992,-0.5,0.5,0.071427,0.16086805,0.10705007
1966,-0.10156,-0.12929,0.4081375,0.400004,-0.4992,-0.5,0.071427,0.071427,0.21312433,0.036025482
1967,0.027359719,-0.000732,0.400004,0.30246571,-0.5,-0.5,0.4367199,0.071427,0.18783605,0.125
1968,0.20956069,0.100096,0.400004,0.400004,-0.4992,-0.5,0.099909768,0.071427,0.1954565,0.06419123
1969,0.20845732,0.17692107,0.45773596,0.400004,-0.4992,-0.5,0.14085654,0.071427,0.19551916,0.125
1970,0.44754685,0.29571034,0.400004,0.38063024,-0.5,-0.5,0.10436822,0.035179784,0.125,0.125
1971,0.478202,0.46666611,0.42139327,0.37136762,-0.5,-0.5,0.071427,0.071427,0.17887645,0.125
1972,0.679858,0.679858,0.41232355,0.400004,-0.4992,-0.5,0.15459737,0.071427,0.125,0.10122809
1973,0.17497875,-0.10156,0.449995,0.449995,-0.5,-0.5,0.071427,0.05057013,0.16748354,0.125
1974,0.24818031,-0.000732,0.449995,0.449995,-0.5,-0.5,0.10922692,0.071427,0.18574287,0.036553213
1975,0.25763127,0.085197512,0.499999,0.449995,-0.4992,-0.5,0.12660175,0.071427,0.19503893,0.125
1976,0.26800224,0.17854797,0.47562224,0.449995,-0.4992,-0.5,0.08703222,0.071427,0.19444999,0.125
1977,0.35682143,0.301769,0.449995,0.43748421,-0.5,-0.5,0.15137317,0.033683369,0.125,0.125
1978,0.63662809,0.45732443,0.449995,0.41527079,-0.4992,-0.5,0.088847598,0.071427,0.17191046,0.125
1979,0.679858,0.679858,0.47117964,0.449995,-0.4992,-0.5,0.36339999,0.071427,0.17106164,0.10318685
1980,0.12411952,0.076442167,0.15,0.15,-0.5,-0.5,0.38497,0.20507645,0.12988533,0.125
1981,0.21771225,0.12674058,0.15,0.1453299,-0.5,-0.5,0.33174646,0.19385953,0.1452113,0.125
1982,0.42427161,0.301769,0.15,0.13338027,-0.5,-0.5,0.214282,0.20915439,0.125,0.125
1983,0.679858,0.478202,0.16109327,0.15,-0.5,-0.5,0.31359852,0.20373304,0.1787955,0.056901146
1984,0.679858,0.679858,0.15445065,0.15,-0.4992,-0.5,0.42411546,0.214282,0.1465494,0.125
1985,-0.097509111,-0.10156,0.199994,0.18085246,-0.4992,-0.5,0.311321,0.13157808,0.12656818,0.125
1986,-0.000732,-0.000732,0.199994,0.199994,-0.4992,-0.5,0.214282,0.10583056,0.23973568,0.073518367
1987,0.100096,0.100096,0.21919534,0.199994,-0.5,-0.5,0.26456656,0.214282,0.125,0.125
1988,0.42295498,0.17418236,0.20716195,0.199994,-0.5,-0.5,0.214282,0.18333332,0.15484475,0.125
1989,0.42295498,0.17418236,0.20716195,0.199994,-0.5,-0.5,0.214282,0.18333332,0.15484475,0.125
1990,0.478202,0.40174391,0.199994,0.16622438,-0.4992,-0.5,0.23314778,0.13329782,0.125,0.09950373
1991,0.679858,0.6245729,0.20453001,0.199994,-0.5,-0.5,0.5,0.214282,0.29303987,0.125
1992,-0.07578904,-0.10156,0.250001,0.24206391,-0.4992,-0.5,0.2461544,0.214282,0.22910557,0.125
1993,-0.000732,-0.000732,0.250001,0.250001,-0.5,-0.5,0.214282,0.14173371,0.28175361,0.125
1994,0.15346568,0.100096,0.25932291,0.250001,-0.5,-0.5,0.36684971,0.214282,0.125,0.125
1995,0.41922154,0.200941,0.36925052,0.19961853,-0.5,-0.5,0.214282,0.1775181,0.16335121,0.125
1996,0.42196826,0.301769,0.250001,0.17766495,-0.5,-0.5,0.214282,0.15492077,0.21036939,0.125
1997,0.679858,0.478202,0.27120699,0.250001,-0.5,-0.5,0.30192515,0.11559482,0.1832586,0.125
1998,0.679858,0.57536103,0.27934836,0.24019849,-0.5,-0.5,0.5,0.15156526,0.28526821,0.125
1999,-0.10156,-0.10156,0.300007,0.300007,-0.4992,-0.5,0.32369574,0.1336486,0.125,0.11791531
2000,0.062396281,-0.000732,0.300007,0.28187421,-0.4992,-0.5,0.2884766,0.214282,0.37275324,0.125
2001,0.22997079,0.035847345,0.3125757,0.300007,-0.5,-0.5,0.3226459,0.214282,0.4105557,0.125
2002,0.26529234,0.13401556,0.36802074,0.300007,-0.5,-0.5,0.30183329,0.19244181,0.12737433,0.125
2003,0.41925174,0.12959874,0.36793958,0.27797429,-0.5,-0.5,0.214282,0.19342672,0.125,0.125
2004,0.62488569,0.478202,0.300007,0.300007,-0.5,-0.5,0.3920263,0.11562185,0.18816721,0.125
2005,0.679858,0.57854052,0.35077186,0.23628026,-0.4992,-0.5,0.5,0.17033106,0.3141028,0.125
2006,0.063740184,-0.10156,0.41620123,0.32007307,-0.5,-0.5,0.4158192,0.214282,0.22214658,0.125
2007,0.050788125,-0.000732,0.349998,0.30819708,-0.5,-0.5,0.42405183,0.214282,0.12990817,0.125
2008,0.11321042,0.100096,0.349998,0.349998,-0.4992,-0.5,0.33084668,0.1999892,0.12518035,0.125
2009,0.38192782,0.13035307,0.36795344,0.349998,-0.5,-0.5,0.23550688,0.19325851,0.1254055,0.125
2010,0.38192782,0.13035307,0.36795344,0.349998,-0.5,-0.5,0.23550688,0.19325851,0.1254055,0.125
2011,0.55434092,0.478202,0.349998,0.349998,-0.5,-0.5,0.48210043,0.17323741,0.125,0.125
2012,0.679858,0.57854052,0.35077186,0.23628026,-0.4992,-0.5,0.5,0.17033106,0.3141028,0.125
2013,0.063740184,-0.10156,0.41620123,0.32007307,-0.5,-0.5,0.4158192,0.214282,0.22214658,0.125
2014,0.050562134,-0.000732,0.41038437,0.30775742,-0.5,-0.5,0.42338938,0.214282,0.36813162,0.125
2015,0.100096,0.096178533,0.42048828,0.35387961,-0.4992,-0.5,0.39434469,0.200929,0.125,0.125
2016,0.200941,0.18285215,0.400004,0.27403789,-0.5,-0.5,0.33800914,0.18158091,0.12764944,0.125
2017,0.31794927,0.27013763,0.47593492,0.400004,-0.5,-0.5,0.27047528,0.16218688,0.19343216,0.125
2018,0.478202,0.478202,0.40157189,0.400004,-0.5,-0.5,0.24449031,0.11596471,0.20910828,0.125
2019,0.679858,0.61841578,0.400004,0.24175058,-0.5,-0.5,0.5,0.084916401,0.15685994,0.108358
2020,0.045754336,-0.10156,0.49315848,0.449995,-0.5,-0.5,0.42503923,0.214282,0.2189243,0.125
2021,0.1830518,-0.000732,0.499999,0.43124459,-0.4992,-0.5,0.34612862,0.21225801,0.36181874,0.125
2022,0.16846584,0.036551242,0.47980339,0.41787962,-0.5,-0.5,0.3554316,0.214282,0.4191159,0.125
2023,0.23465074,0.200941,0.449995,0.449995,-0.4996819,-0.5,0.214282,0.17759389,0.16717795,0.125
2024,0.36293515,0.301769,0.449995,0.449995,-0.5,-0.5,0.22832288,0.1551085,0.2012012,0.125
2025,0.59095079,0.478202,0.449995,0.449995,-0.4992,-0.5,0.42995365,0.11687091,0.22626531,0.085707351
2026,0.679858,0.61515524,0.449995,0.449995,-0.4992,-0.5,0.39626309,0.087273274,0.125,0.052240259
2027,0.17295202,0.076674714,0.15139967,0.15,-0.5,-0.5,0.357182,0.32053575,0.13104515,0.125
2028,0.200941,0.12103342,0.15,0.15,-0.5,-0.5,0.37059431,0.32912131,0.14900153,0.125
2029,0.66436673,0.301769,0.15,0.15,-0.4992,-0.5,0.5,0.27207195,0.1277948,0.10476842
2030,0.679858,0.478202,0.15202125,0.15,-0.5,-0.5,0.37851787,0.31312632,0.20629623,0.038324927
2031,0.679858,0.679858,0.15186597,0.15,-0.4992,-0.5,0.42411546,0.357182,0.29307957,0.125
2032,-0.10099281,-0.10156,0.199994,0.17826098,-0.5,-0.5,0.40677639,0.24684468,0.125,0.125
2033,-0.000732,-0.071860635,0.199994,0.199994,-0.5,-0.5,0.37473097,0.25728242,0.12588476,0.125
2034,0.17131133,0.100096,0.22263096,0.165106,-0.5,-0.5,0.357182,0.21565851,0.125,0.125
2035,0.30275972,0.18491496,0.199994,0.199994,-0.4992,-0.5,0.5,0.18224816,0.17470561,0.078376968
2036,0.32862385,0.301769,0.199994,0.18160803,-0.4992,-0.5,0.5,0.30235795,0.125,0.076524539
2037,0.679858,0.40216884,0.199994,0.18887319,-0.4992,-0.5,0.5,0.13257925,0.125,0.12162031
2038,0.679858,0.6245729,0.20531498,0.199994,-0.5,-0.5,0.5,0.24601966,0.33033318,0.125
2039,-0.086155046,-0.10156,0.26012435,0.23717186,-0.4992,-0.5,0.5,0.357182,0.40946883,0.12379299
2040,-0.000732,-0.000732,0.25199569,0.250001,-0.5,-0.5,0.41880377,0.2223826,0.21844258,0.125
2041,0.15385453,0.100096,0.33943749,0.250001,-0.5,-0.5,0.36557921,0.23474581,0.125,0.125
2042,0.679858,0.16231733,0.250001,0.20692948,-0.5,-0.5,0.5,0.18729279,0.16513925,0.079857248
2043,0.679858,0.301769,0.250001,0.18887319,-0.5,-0.5,0.5,0.33642595,0.125,0.039151964
2044,0.679858,0.47110784,0.27156514,0.250001,-0.5,-0.5,0.5,0.1171772,0.13957938,0.125
2045,0.679858,0.57536103,0.27934836,0.24019849,-0.5,-0.5,0.5,0.15156526,0.28526821,0.125
2046,-0.10156,-0.10156,0.30359846,0.300007,-0.5,-0.5,0.5,0.24507931,0.21922464,0.11922508
2047,0.018063048,-0.000732,0.31891044,0.27767646,-0.5,-0.5,0.44306885,0.31548759,0.5,0.125
2048,0.16856028,0.100096,0.34206869,0.27933948,-0.5,-0.5,0.357182,0.2354179,0.125,0.125
2049,0.200941,0.200941,0.33505001,0.300007,-0.5,-0.5,0.5,0.17944582,0.18130304,0.055515898
2050,0.679858,0.301769,0.300007,0.26941799,-0.5,-0.5,0.5,0.35502561,0.125,0.094379354
2051,0.62488569,0.478202,0.300007,0.300007,-0.5,-0.5,0.3920263,0.11562185,0.18816721,0.125
2052,0.679858,0.66791475,0.300007,0.2346,-0.5,-0.5,0.5,0.24283983,0.39709679,0.125
2053,0.073935594,-0.10156,0.40345994,0.32966639,-0.5,-0.5,0.41018825,0.357182,0.40346721,0.125
2054,0.020182796,-0.000732,0.349998,0.27954361,-0.5,-0.5,0.44145621,0.22247459,0.14578063,0.125
2055,0.100096,0.073318596,0.36160681,0.349998,-0.4992,-0.5,0.3745232,0.20626861,0.125,0.11447193
2056,0.32036477,0.200941,0.349998,0.349998,-0.5,-0.5,0.5,0.17831307,0.17990099,0.096174213
2057,0.301769,0.26684597,0.37336552,0.349998,-0.5,-0.5,0.5,0.16501759,0.21687117,0.047251497
2058,0.55434092,0.478202,0.349998,0.349998,-0.5,-0.5,0.48210043,0.17323741,0.125,0.125
2059,0.679858,0.57854052,0.35077186,0.23628026,-0.4992,-0.5,0.5,0.17033106,0.3141028,0.125
2060,0.073935594,-0.10156,0.40345994,0.32966639,-0.5,-0.5,0.41018825,0.357182,0.40346721,0.125
2061,0.018759566,-0.000732,0.40703299,0.27778123,-0.4992,-0.5,0.44077466,0.31840412,0.5,0.125
2062,0.100096,0.096178533,0.42048828,0.35387961,-0.4992,-0.5,0.39434469,0.200929,0.125,0.125
2063,0.200941,0.200941,0.400004,0.27573937,-0.5,-0.5,0.37423265,0.17754696,0.15720907,0.125
2064,0.30817295,0.301769,0.400004,0.35072828,-0.5,-0.5,0.5,0.31867505,0.125,0.060103584
2065,0.478202,0.478202,0.400004,0.35993223,-0.5,-0.5,0.5,0.21797316,0.17529997,0.125
2066,0.679858,0.61841578,0.400004,0.24175058,-0.5,-0.5,0.5,0.084916401,0.15685994,0.108358
2067,-0.10156,-0.10156,0.449995,0.42465277,-0.4992,-0.5,0.5,0.24530896,0.18414131,0.12058572
2068,0.16503319,-0.000732,0.49519855,0.41920612,-0.5,-0.5,0.357182,0.22261089,0.37511749,0.125
2069,0.16079354,0.100096,0.449995,0.41059471,-0.4992,-0.5,0.35944123,0.22087765,0.125,0.125
2070,0.41392557,0.200941,0.45708743,0.449995,-0.4992,-0.5,0.5,0.17760055,0.17910044,0.125
2071,0.35559638,0.301769,0.449995,0.42389007,-0.5,-0.5,0.41660272,0.1551085,0.23088139,0.125
2072,0.478202,0.478202,0.449995,0.449995,-0.5,-0.5,0.5,0.30325226,0.22797043,0.125
2073,0.679858,0.61515524,0.449995,0.449995,-0.4992,-0.5,0.39626309,0.087273274,0.125,0.052240259
2074,0.29028,0.200941,0.15,0.14781403,-0.4992,-0.5,0.5,0.5,0.14538036,0.125
2075,0.66436673,0.301769,0.15,0.15,-0.4992,-0.5,0.5,0.27207195,0.1277948,0.10476842
2076,0.66585266,0.33886085,0.15,0.15,-0.4992,-0.5,0.5,0.26188268,0.125,0.036189343
2077,0.679858,0.53904139,0.15,0.15,-0.5,-0.5,0.5,0.32800688,0.23410804,0.034556431
2078,-0.079310422,-0.12929,0.199994,0.18847659,-0.5,-0.5,0.5,0.48945361,0.125,0.125
2079,-0.000732,-0.011523688,0.199994,0.1753339,-0.4992,-0.5,0.5,0.44742529,0.13494247,0.051663125
2080,0.679858,0.100096,0.199994,0.199994,-0.4992,-0.5,0.5,0.444847,0.18808304,0.11432794
2081,0.32862385,0.200941,0.199994,0.18678026,-0.4992,-0.5,0.5,0.47286069,0.125,0.069873235
2082,0.32862385,0.301769,0.199994,0.18160803,-0.4992,-0.5,0.5,0.30235795,0.125,0.076524539
2083,0.679858,0.40216884,0.199994,0.18887319,-0.4992,-0.5,0.5,0.13257925,0.125,0.12162031
2084,0.679858,0.6245729,0.20531498,0.199994,-0.5,-0.5,0.5,0.24601966,0.33033318,0.125
2085,-0.086542887,-0.10156,0.26110005,0.23548394,-0.4992,-0.5,0.5,0.39826528,0.46140368,0.12368676
2086,0.05764953,-0.000732,0.250001,0.24652042,-0.5,-0.5,0.5,0.30566283,0.125,0.125
2087,0.100096,0.02468812,0.250001,0.24191073,-0.5,-0.5,0.5,0.42484799,0.15125566,0.125
2088,0.679858,0.200941,0.250001,0.18982357,-0.4992,-0.5,0.5,0.47792541,0.125,0.020883271
2089,0.679858,0.301769,0.250001,0.18887319,-0.5,-0.5,0.5,0.33642595,0.125,0.039151964
2090,0.679858,0.47110784,0.27156514,0.250001,-0.5,-0.5,0.5,0.1171772,0.13957938,0.125
2091,0.679858,0.57536103,0.27934836,0.24019849,-0.5,-0.5,0.5,0.15156526,0.28526821,0.125
2092,-0.10156,-0.10156,0.30359846,0.300007,-0.5,-0.5,0.5,0.24507931,0.21922464,0.11922508
2093,-0.000732,-0.000732,0.300007,0.300007,-0.4992,-0.5,0.5,0.30698366,0.125,-0.027646929
2094,0.21431539,0.090814039,0.3670331,0.300007,-0.5,-0.5,0.5,0.20447252,0.125,0.040002551
2095,0.200941,0.200941,0.33505001,0.300007,-0.5,-0.5,0.5,0.17944582,0.18130304,0.055515898
2096,0.679858,0.301769,0.300007,0.27371385,-0.5,-0.5,0.5,0.49292844,0.125,0.056739342
2097,0.62920616,0.43336708,0.300007,0.25354961,-0.5,-0.5,0.5,0.12562037,0.125,0.125
2098,0.679858,0.66791475,0.300007,0.2346,-0.5,-0.5,0.5,0.24283983,0.39709679,0.125
2099,-0.10156,-0.12225741,0.349998,0.30528797,-0.5,-0.5,0.5,0.4886017,0.125,0.1195358
2100,-0.000732,-0.000732,0.349998,0.33347768,-0.5,-0.5,0.5,0.39352506,0.125,-0.21977688
2101,0.31496112,0.079571684,0.349998,0.349998,-0.5,-0.5,0.5,0.20997399,0.125,-0.06672631
2102,0.32036477,0.200941,0.349998,0.349998,-0.5,-0.5,0.5,0.17831307,0.17990099,0.096174213
2103,0.301769,0.301769,0.40320109,0.349998,-0.5,-0.5,0.5,0.39340849,0.125,0.10169999
2104,0.56281491,0.478202,0.349998,0.24933396,-0.5,-0.5,0.5,0.19284809,0.125,0.125
2105,0.679858,0.66125996,0.349998,0.23500254,-0.5,-0.5,0.5,0.46371145,0.44605583,0.125
2106,-0.084851834,-0.10156,0.44057654,0.30505304,-0.5,-0.5,0.5,0.245045,0.26004517,0.125
2107,-0.000732,-0.000732,0.400004,0.3236865,-0.5,-0.5,0.5,0.48009243,0.125,-0.16357312
2108,0.100096,0.069090804,0.42398642,0.400004,-0.4992,-0.5,0.5,0.20950813,0.125,0.035120302
2109,0.24273936,0.17277442,0.400004,0.33451792,-0.5,-0.5,0.5,0.18804163,0.17924209,-0.024379755
2110,0.35141606,0.301769,0.400004,0.39267414,-0.5,-0.5,0.5,0.39221933,0.125,0.060103584
2111,0.478202,0.478202,0.400004,0.35993223,-0.5,-0.5,0.5,0.21797316,0.17529997,0.125
2112,0.679858,0.61841578,0.400004,0.24175058,-0.5,-0.5,0.5,0.084916401,0.15685994,0.108358
2113,-0.10156,-0.10156,0.449995,0.42465277,-0.4992,-0.5,0.5,0.24530896,0.18414131,0.12058572
2114,0.13804148,-0.069147256,0.449995,0.449995,-0.4992,-0.5,0.5,0.32061799,0.34148655,-0.012197426
2115,0.13765038,0.079481079,0.449995,0.44671755,-0.5,-0.5,0.5,0.20808908,0.125,0.0041459724
2116,0.41392557,0.200941,0.45708743,0.449995,-0.4992,-0.5,0.5,0.17760055,0.17910044,0.125
2117,0.41392557,0.301769,0.48739341,0.449995,-0.4992,-0.5,0.5,0.43105482,0.125,0.125
2118,0.478202,0.478202,0.449995,0.449995,-0.5,-0.5,0.5,0.43884477,0.22797043,0.125
2119,0.679858,0.679858,0.449995,0.43394221,-0.4992,-0.5,0.5,0.44400197,0.28837087,0.125
2120,-0.10156,-0.11943022,0.199994,0.19588016,-0.5,-0.5,-0.43206668,-0.5,0.5,0.22674224
2121,-0.000732,-0.013679017,0.199994,0.199994,-0.5,-0.5,-0.40332187,-0.5,0.48573435,0.25
2122,0.17250186,0.100096,0.25544159,0.19760346,-0.5,-0.5,-0.37549667,-0.5,0.5,0.25
2123,0.20399205,0.18904649,0.29879108,0.19384936,-0.4992,-0.5,-0.48151461,-0.5,0.5,0.25
2124,0.301769,0.28894437,0.26864395,0.199994,-0.5,-0.5,-0.47106236,-0.5,0.5,0.21257318
2125,0.47924003,0.478202,0.25446789,0.199994,-0.5,-0.5,-0.45003544,-0.5,0.47372885,0.20965351
2126,0.679858,0.6713835,0.199994,0.199994,-0.5,-0.5,-0.5,-0.5,0.25,0.24534002
2127,-0.095198071,-0.10156,0.250001,0.18089862,-0.4992,-0.5,-0.5,-0.5,0.25820643,0.20989087
2128,0.027285286,-0.000732,0.250001,0.22798699,-0.4992,-0.5,-0.47000897,-0.5,0.5,0.20275742
2129,0.11098263,0.097041129,0.25395281,0.250001,-0.5,-0.5,-0.36758351,-0.5,0.5,0.25
2130,0.23262769,0.159512,0.28439763,0.250001,-0.5,-0.5,-0.5,-0.5,0.5,0.25
2131,0.32625759,0.301769,0.250001,0.250001,-0.4992,-0.5,-0.5,-0.5,0.35966363,0.18643856
2132,0.55588111,0.43252778,0.26257625,0.250001,-0.5,-0.5,-0.5,-0.5,0.5,0.25
2133,0.679858,0.59049756,0.250001,0.21449221,-0.5,-0.5,-0.5,-0.5,0.30117464,0.24001508
2134,-0.026242125,-0.10156,0.30588746,0.300007,-0.4992,-0.5,-0.49139541,-0.5,0.35199414,0.23597384
2135,0.035814086,-0.0060845406,0.300007,0.300007,-0.5,-0.5,-0.48023443,-0.5,0.37169397,0.2329088
2136,0.19184711,0.099521915,0.300007,0.300007,-0.5,-0.5,-0.45099611,-0.5,0.39348418,0.25
2137,0.27308284,0.19154147,0.300007,0.300007,-0.4992,-0.5,-0.44383802,-0.5,0.41247094,0.25
2138,0.301769,0.301769,0.300007,0.300007,-0.4992,-0.5,-0.5,-0.5,0.43219574,0.22753698
2139,0.56406013,0.30159701,0.32067119,0.300007,-0.4992,-0.5,-0.41052085,-0.5,0.43517914,0.25
2140,0.679858,0.64940404,0.300007,0.28661639,-0.5,-0.5,-0.4223835,-0.5,0.40883019,0.2109966
2141,-0.10156,-0.10156,0.349998,0.349998,-0.4992,-0.5,-0.44107314,-0.5,0.28312665,0.21480514
2142,0.027022249,-0.000732,0.349998,0.28675638,-0.5,-0.5,-0.5,-0.5,0.27571074,0.20068524
2143,0.14334053,0.057166913,0.349998,0.31724649,-0.4992,-0.5,-0.5,-0.5,0.5,0.19524653
2144,0.28935938,0.200941,0.349998,0.30132251,-0.4992,-0.5,-0.5,-0.5,0.42404917,0.18171887
2145,0.301769,0.301769,0.349998,0.33532145,-0.5,-0.5,-0.36574863,-0.5,0.35999057,0.24704254
2146,0.55530538,0.31589652,0.349998,0.33371754,-0.4992,-0.5,-0.4735782,-0.5,0.5,0.24158024
2147,0.679858,0.67542738,0.349998,0.33097895,-0.5,-0.5,-0.5,-0.5,0.26492901,0.23052492
2148,-0.10156,-0.10156,0.400004,0.33289111,-0.5,-0.5,-0.5,-0.5,0.28551236,0.21031725
2149,0.087559341,-0.000732,0.44389664,0.400004,-0.5,-0.5,-0.5,-0.5,0.35234426,0.25
2150,0.25203333,0.083070396,0.45504137,0.32344791,-0.5,-0.5,-0.5,-0.5,0.5,0.19310517
2151,0.27125919,0.19572899,0.400004,0.31183513,-0.5,-0.5,-0.5,-0.5,0.5,0.18234542
2152,0.301769,0.301769,0.400004,0.31272682,-0.4992,-0.5,-0.48867622,-0.5,0.28772198,0.17326572
2153,0.478202,0.39672914,0.400004,0.35871637,-0.5,-0.5,-0.5,-0.5,0.5,0.25
2154,0.679858,0.679858,0.400004,0.37054839,-0.5,-0.5,-0.40439946,-0.5,0.44866277,0.20754088
2155,-0.10156,-0.12929,0.49763544,0.449995,-0.5,-0.5,-0.49465654,-0.5,0.3503454,0.21362902
2156,0.10088957,-0.038119085,0.449995,0.449995,-0.5,-0.5,-0.47465001,-0.5,0.25,0.20648244
2157,0.10088957,0.056539424,0.45406216,0.449995,-0.5,-0.5,-0.3890084,-0.5,0.25,0.25
2158,0.25203333,0.083070396,0.45504137,0.32344791,-0.5,-0.5,-0.5,-0.5,0.5,0.19310517
2159,0.3723729,0.069700632,0.46902202,0.40154554,-0.4992,-0.5,-0.40368597,-0.5,0.5,0.25
2160,0.478202,0.478202,0.449995,0.38578392,-0.5,-0.5,-0.5,-0.5,0.5,0.23507312
2161,0.679858,0.61795893,0.449995,0.41781363,-0.4992,-0.5,-0.5,-0.5,0.35709781,0.20412434
2162,0.478202,0.478202,0.15035435,0.15,-0.5,-0.5,-0.357145,-0.357145,0.31386758,0.21899441
2163,0.679858,0.52664801,0.26964906,0.15,-0.5,-0.5,-0.33609371,-0.357145,0.37646209,0.25
2164,-0.10156,-0.11233143,0.199994,0.199994,-0.5,-0.5,-0.357145,-0.357145,0.46630515,0.23769691
2165,-0.000732,-0.068454758,0.199994,0.199994,-0.5,-0.5,-0.33989593,-0.357145,0.32768389,0.21918538
2166,0.15597225,0.100096,0.27748792,0.199994,-0.5,-0.5,-0.30726298,-0.38617834,0.25,0.20611215
2167,0.200941,0.14596502,0.26822595,0.199994,-0.5,-0.5,-0.35485172,-0.42733928,0.5,0.19803514
2168,0.33528939,0.26601802,0.2709859,0.199994,-0.5,-0.5,-0.14814088,-0.3732874,0.5,0.21499565
2169,0.54109782,0.478202,0.24911516,0.199994,-0.5,-0.5,-0.34165761,-0.357145,0.34422791,0.2024138
2170,0.679858,0.57707752,0.26964906,0.199994,-0.5,-0.5,-0.32659514,-0.357145,0.4862874,0.25
2171,-0.10156,-0.10156,0.250001,0.23253134,-0.5,-0.5,-0.28423924,-0.357145,0.38137108,0.24944847
2172,-0.000732,-0.000732,0.250001,0.24683126,-0.4992,-0.5,-0.28878832,-0.3809974,0.29428487,0.21697795
2173,0.10194634,0.100096,0.2764221,0.250001,-0.5,-0.5,-0.357145,-0.48055044,0.47427361,0.20219477
2174,0.20204795,0.10960902,0.26882321,0.24034335,-0.5,-0.5,-0.357145,-0.48320296,0.5,0.20127764
2175,0.45787461,0.301769,0.26983551,0.250001,-0.5,-0.5,-0.20594311,-0.357145,0.27842229,0.22597894
2176,0.64870747,0.46992639,0.25608239,0.250001,-0.5,-0.5,-0.357145,-0.357145,0.25,0.22518995
2177,0.679858,0.62673548,0.25871325,0.250001,-0.4992,-0.5,-0.357145,-0.38869848,0.25,0.23456994
2178,-0.10156,-0.1055915,0.300007,0.27254598,-0.5,-0.5,-0.33403426,-0.357145,0.2964387,0.25
2179,-0.000732,-0.0039293152,0.300007,0.27348,-0.4992,-0.5,-0.13721674,-0.357145,0.32425865,0.22931787
2180,0.19564704,0.100096,0.300007,0.29359338,-0.5,-0.5,-0.357145,-0.48933022,0.35755067,0.25
2181,0.22672552,0.12905215,0.300007,0.300007,-0.5,-0.5,-0.30824108,-0.40206516,0.5,0.25
2182,0.58352305,0.2572009,0.30368892,0.300007,-0.4992,-0.5,-0.357145,-0.357145,0.27317903,0.20190143
2183,0.52324514,0.478202,0.30670519,0.300007,-0.4992,-0.5,-0.316377,-0.357145,0.34181655,0.19945699
2184,0.679858,0.54327431,0.300007,0.27328777,-0.4992,-0.5,-0.357145,-0.44956833,0.31922799,0.23286541
2185,-0.096279672,-0.10156,0.36516401,0.349998,-0.4992,-0.5,-0.357145,-0.39113297,0.27072062,0.22143507
2186,0.028552484,-0.000732,0.35279453,0.349998,-0.5,-0.5,-0.32549575,-0.357145,0.25,0.21438685
2187,0.12855753,0.100096,0.40592756,0.349998,-0.5,-0.5,-0.357145,-0.44965788,0.30950577,0.20257064
2188,0.26755373,0.200941,0.349998,0.30958561,-0.4992,-0.5,-0.357145,-0.47190529,0.27830001,0.19292882
2189,0.301769,0.301769,0.349998,0.349998,-0.4992,-0.5,-0.35308275,-0.357145,0.26188171,0.18376072
2190,0.60516332,0.478202,0.38380877,0.32777635,-0.4992,-0.5,-0.24393629,-0.357145,0.33858814,0.25
2191,0.679858,0.67825585,0.35387601,0.30552864,-0.4992,-0.5,-0.30654419,-0.45911756,0.5,0.25
2192,-0.10156,-0.12929,0.40906098,0.400004,-0.5,-0.5,-0.32915257,-0.357145,0.41636433,0.25
2193,0.069191248,-0.000732,0.4225988,0.400004,-0.5,-0.5,-0.3084478,-0.357145,0.33173041,0.22313368
2194,0.12012848,0.043021579,0.41244869,0.400004,-0.5,-0.5,-0.357145,-0.40521367,0.25,0.20795968
2195,0.23408457,-0.039854605,0.41907159,0.400004,-0.5,-0.5,-0.31031859,-0.357145,0.25,0.25
2196,0.301769,0.301769,0.400004,0.37349516,-0.5,-0.5,-0.357145,-0.357145,0.47655214,0.1835781
2197,0.58655088,0.478202,0.44686041,0.33346937,-0.5,-0.5,-0.22830726,-0.357145,0.3359481,0.25
2198,0.679858,0.59097749,0.4219992,0.3501652,-0.5,-0.5,-0.2980635,-0.357145,0.5,0.25
2199,-0.10156,-0.11109076,0.47661671,0.449995,-0.5,-0.5,-0.34845821,-0.37263971,0.5,0.25
2200,0.034707277,-0.000732,0.46285952,0.449995,-0.5,-0.5,-0.28798769,-0.357145,0.45066531,0.25
2201,0.100096,0.048805032,0.449995,0.449995,-0.5,-0.5,-0.357145,-0.40666019,0.36007221,0.22114968
2202,0.39029297,0.200941,0.449995,0.449995,-0.5,-0.5,-0.33033276,-0.357145,0.27441704,0.20647924
2203,0.301769,0.28956701,0.46100009,0.449995,-0.5,-0.5,-0.34974823,-0.357145,0.3182945,0.18548364
2204,0.58161187,0.478202,0.449995,0.33231862,-0.5,-0.5,-0.22466559,-0.357145,0.31918771,0.25
2205,0.679858,0.59221856,0.46484264,0.35045381,-0.4992,-0.5,-0.29800867,-0.357145,0.5,0.25
2206,0.251355,0.251355,0.16070081,0.15,-0.5,-0.5,-0.042576082,-0.214282,0.2690325,0.23405094
2207,0.352183,0.33546977,0.1592896,0.15,-0.5,-0.5,-0.19087275,-0.214282,0.32241753,0.2363509
2208,0.679858,0.679858,0.19818066,0.15,-0.4992,-0.5,-0.045388536,-0.24810946,0.3413616,0.17189084
2209,-0.096153803,-0.10156,0.199994,0.16905619,-0.4992,-0.5,-0.214282,-0.29670795,0.27097249,0.25
2210,-0.000732,-0.037205492,0.199994,0.16518816,-0.4992,-0.5,-0.16808737,-0.31377821,0.46957253,0.2297361
2211,0.100096,0.09736149,0.27110091,0.199994,-0.5,-0.5,-0.214282,-0.2840717,0.31341105,0.25
2212,0.150527,0.150527,0.26118765,0.199994,-0.4992,-0.5,-0.214282,-0.214282,0.25262777,0.20862508
2213,0.34898527,0.19999599,0.199994,0.199994,-0.5,-0.5,-0.19845698,-0.214282,0.3261068,0.20502577
2214,0.39133403,0.28685344,0.21052393,0.199994,-0.5,-0.5,-0.15010417,-0.214282,0.25,0.23111533
2215,0.679858,0.679858,0.199994,0.199994,-0.5,-0.5,-0.14412433,-0.214282,0.43121636,0.25
2216,-0.10156,-0.12929,0.28378443,0.250001,-0.4992,-0.5,-0.032240835,-0.22610088,0.26073438,0.24930348
2217,-0.000732,-0.000732,0.26290077,0.250001,-0.5,-0.5,-0.214282,-0.26155625,0.25,0.24943196
2218,0.10253991,0.017292286,0.250001,0.250001,-0.4992,-0.5,-0.214282,-0.26606494,0.25,0.22112863
2219,0.16707747,0.10018983,0.26931755,0.250001,-0.4992,-0.5,-0.16576186,-0.214282,0.32020299,0.2171923
2220,0.29217682,0.21274589,0.250001,0.24670464,-0.5,-0.5,-0.13801425,-0.214282,0.31927463,0.20871427
2221,0.50165562,0.352183,0.27644373,0.24641918,-0.4992,-0.5,-0.214282,-0.214282,0.34167024,0.23621173
2222,0.679858,0.679858,0.250001,0.23647972,-0.4992,-0.5,-0.214282,-0.21857403,0.33633639,0.21419205
2223,-0.088393469,-0.10156,0.300007,0.300007,-0.5,-0.5,-0.21334025,-0.24777082,0.25,0.23252145
2224,0.026752111,-0.01912311,0.30352748,0.300007,-0.5,-0.5,-0.16530378,-0.27123341,0.25,0.22854467
2225,0.16176645,0.053538187,0.300007,0.300007,-0.5,-0.5,-0.11377227,-0.214282,0.25,0.25
2226,0.16176645,0.150527,0.300007,0.300007,-0.5,-0.5,-0.2011293,-0.214282,0.25,0.23555924
2227,0.251355,0.23522205,0.300007,0.26511314,-0.5,-0.5,-0.16526071,-0.214282,0.29046528,0.2453724
2228,0.36661387,0.30909199,0.300007,0.25016663,-0.4992,-0.5,-0.214282,-0.2367286,0.25,0.1952739
2229,0.679858,0.679858,0.300007,0.300007,-0.5,-0.5,-0.074165593,-0.214282,0.28312872,0.16991923
2230,-0.066194209,-0.10156,0.324994,0.324994,-0.5,-0.5,-0.17535591,-0.214282,0.41389417,0.25
2231,-0.000732,-0.037070618,0.324994,0.324994,-0.5,-0.5,-0.1490174,-0.214282,0.38144741,0.23157365
2232,0.21038303,0.026772457,0.324994,0.324994,-0.5,-0.5,-0.10041345,-0.214282,0.27680693,0.23729422
2233,0.21038303,0.14921342,0.324994,0.324994,-0.5,-0.5,-0.085391557,-0.214282,0.27680693,0.25
2234,0.251355,0.22183667,0.33337452,0.324994,-0.4992,-0.5,-0.214282,-0.214282,0.25528322,0.2386521
2235,0.55567856,0.29285511,0.33761268,0.28028678,-0.4992,-0.5,-0.214282,-0.214282,0.25335373,0.25
2236,0.679858,0.679858,0.32927287,0.324994,-0.4992,-0.5,-0.17095126,-0.214282,0.25,0.1624183
2237,-0.08975736,-0.10156,0.375001,0.375001,-0.5,-0.5,-0.083090811,-0.214282,0.33397399,0.24295989
2238,-0.000732,-0.017369327,0.40457334,0.375001,-0.5,-0.5,-0.214282,-0.27671931,0.25,0.22482957
2239,0.1647309,0.023635285,0.375001,0.375001,-0.4992,-0.5,-0.214282,-0.214282,0.27101089,0.23677676
2240,0.1647309,0.023635285,0.375001,0.375001,-0.4992,-0.5,-0.214282,-0.214282,0.27101089,0.23677676
2241,0.29068815,0.24584806,0.38485883,0.375001,-0.5,-0.5,-0.214282,-0.214282,0.33887849,0.20000631
2242,0.47000293,0.29523884,0.499999,0.375001,-0.5,-0.5,-0.214282,-0.214282,0.25,0.23726603
2243,0.679858,0.66119658,0.375001,0.375001,-0.5,-0.5,-0.19859731,-0.43892771,0.5,0.22562814
2244,0.0082372327,-0.11147236,0.425007,0.425007,-0.5,-0.5,-0.20250554,-0.214282,0.41240519,0.2346671
2245,0.012068024,-0.086544436,0.425007,0.425007,-0.5,-0.5,-0.15461665,-0.22157734,0.38266677,0.23607953
2246,0.12636479,0.081589276,0.425007,0.425007,-0.5,-0.5,0.0070918702,-0.214282,0.25,0.23294928
2247,0.31030842,0.12036246,0.425007,0.425007,-0.4992,-0.5,-0.10325281,-0.214282,0.42981116,0.22065127
2248,0.30015907,0.251355,0.425007,0.37792163,-0.5,-0.5,-0.214282,-0.214282,0.34013413,0.24305437
2249,0.56706358,0.29423554,0.4653636,0.39861588,-0.5,-0.5,-0.20069864,-0.214282,0.25,0.25
2250,0.679858,0.54532472,0.425007,0.425007,-0.5,-0.5,-0.18778218,-0.31642739,0.48539851,0.18527719
2251,-0.028967969,-0.10156,0.474998,0.40283242,-0.5,-0.5,-0.214282,-0.2300188,0.32586104,0.23295544
2252,-0.000732,-0.014993953,0.474998,0.39299354,-0.5,-0.5,-0.21359791,-0.214282,0.33982946,0.22486415
2253,0.33305472,0.076353065,0.474998,0.474998,-0.5,-0.5,-0.0032864002,-0.23266014,0.5,0.25
2254,0.33305472,0.076353065,0.474998,0.474998,-0.5,-0.5,-0.0032864002,-0.23266014,0.5,0.25
2255,0.27198202,0.251355,0.49578616,0.41714855,-0.4992,-0.5,0.033456644,-0.214282,0.29538787,0.25
2256,0.352183,0.352183,0.474998,0.43575143,-0.5,-0.5,-0.214282,-0.214282,0.33335656,0.23965182
2257,0.679858,0.32207507,0.474998,0.42605878,-0.5,-0.5,-0.18926693,-0.214282,0.25,0.24307811
2258,0.29164919,0.150527,0.15962097,0.15,-0.5,-0.5,-0.051783349,-0.084958586,0.26367408,0.24263705
2259,0.251355,0.251355,0.16074026,0.15,-0.5,-0.5,-0.0092745952,-0.10871342,0.33433142,0.24688071
2260,0.51220217,0.186597,0.15,0.15,-0.5,-0.5,-0.0044488547,-0.093791922,0.25,0.25
2261,0.679858,0.62406264,0.19996809,0.15,-0.5,-0.5,-0.050697737,-0.071427,0.3504549,0.17672019
2262,-0.10156,-0.12929,0.22711731,0.199994,-0.5,-0.5,-0.069708244,-0.071427,0.34463248,0.25
2263,0.018940721,-0.012344592,0.21373445,0.199994,-0.5,-0.5,-0.071427,-0.071427,0.28490554,0.24378251
2264,0.100096,0.100096,0.20516839,0.199994,-0.4992,-0.5,-0.071427,-0.071427,0.3975418,0.23737395
2265,0.25720468,0.150527,0.24993722,0.199994,-0.4992,-0.5,-0.054226641,-0.071427,0.47889742,0.22766444
2266,0.26272323,0.251355,0.24821411,0.1537206,-0.4992,-0.5,-0.019863072,-0.071427,0.37784098,0.24595222
2267,0.352183,0.352183,0.24082471,0.19504174,-0.4992,-0.5,-0.071427,-0.090311896,0.5,0.25
2268,0.679858,0.6221377,0.199994,0.18446909,-0.5,-0.5,-0.05646108,-0.071427,0.35041089,0.17644913
2269,-0.10156,-0.12929,0.28378443,0.250001,-0.4992,-0.5,-0.032240835,-0.22610088,0.26073438,0.24930348
2270,0.016530977,-0.000732,0.250001,0.23057178,-0.4992,-0.5,-0.071427,-0.071427,0.30350503,0.23403448
2271,0.13150225,0.094269664,0.250001,0.250001,-0.5,-0.5,-0.022960621,-0.14035094,0.25,0.22889001
2272,0.2948998,0.050550998,0.250001,0.250001,-0.5,-0.5,-0.069887922,-0.071427,0.25,0.22932106
2273,0.251355,0.1886001,0.25300729,0.250001,-0.5,-0.5,0.017821564,-0.071427,0.27158325,0.25
2274,0.36520866,0.32358301,0.250001,0.24862652,-0.49955056,-0.5,-0.071427,-0.17379868,0.35265436,0.25
2275,0.679858,0.58714905,0.250001,0.250001,-0.5,-0.5,0.21659581,-0.071427,0.26547682,0.20786436
2276,-0.025972437,-0.10156,0.300007,0.300007,-0.5,-0.5,-0.071427,-0.24777082,0.25,0.2436575
2277,0.023953022,-0.000732,0.300007,0.300007,-0.4992,-0.5,-0.019653978,-0.071427,0.3851994,0.23824228
2278,0.178125,0.017649263,0.300007,0.300007,-0.5,-0.5,-0.014676134,-0.071427,0.40975343,0.25
2279,0.1929991,0.14281384,0.31052688,0.300007,-0.5,-0.5,-0.071427,-0.071427,0.40238098,0.25
2280,0.34447862,0.20520669,0.300007,0.29100858,-0.5,-0.5,-0.047172166,-0.071427,0.30896744,0.25
2281,0.37588396,0.1964878,0.32519197,0.2925424,-0.4992,-0.5,-0.071427,-0.071427,0.29531023,0.25
2282,0.679858,0.66600727,0.34309483,0.300007,-0.5,-0.5,-0.059177102,-0.091914241,0.5,0.18913836
2283,-0.051637422,-0.10156,0.324994,0.324994,-0.5,-0.5,-0.071427,-0.071427,0.30200717,0.24602172
2284,0.027411599,-0.023700197,0.324994,0.30763726,-0.5,-0.5,-0.064498418,-0.071427,0.5,0.25
2285,0.113978,0.07908633,0.324994,0.324994,-0.5,-0.5,-0.071427,-0.071427,0.49245233,0.25
2286,0.20401637,0.150527,0.324994,0.324994,-0.5,-0.5,-0.035348207,-0.071427,0.44782424,0.23586687
2287,0.37588396,0.1964878,0.32519197,0.2925424,-0.4992,-0.5,-0.071427,-0.071427,0.29531023,0.25
2288,0.37588396,0.1964878,0.32519197,0.2925424,-0.4992,-0.5,-0.071427,-0.071427,0.29531023,0.25
2289,0.679858,0.66812084,0.3441993,0.324994,-0.5,-0.5,0.0018545022,-0.094175602,0.5,0.19700422
2290,-0.10129011,-0.10156,0.375001,0.375001,-0.5,-0.5,-0.071427,-0.26727989,0.28223674,0.24387516
2291,-0.000732,-0.027234404,0.375001,0.35559862,-0.4992,-0.5,-0.071427,-0.075177168,0.5,0.24670229
2292,0.18361913,-0.0046467174,0.43757158,0.375001,-0.5,-0.5,-0.023997365,-0.10992602,0.5,0.23866007
2293,0.18361913,-0.0046467174,0.43757158,0.375001,-0.5,-0.5,-0.023997365,-0.10992602,0.5,0.23866007
2294,0.251355,0.251355,0.499999,0.375001,-0.4992,-0.5,-0.056852132,-0.071427,0.36729847,0.21218498
2295,0.35422066,0.19688499,0.499999,0.29890258,-0.5,-0.5,-0.053286676,-0.071427,0.28856498,0.25
2296,0.679858,0.6542464,0.375001,0.375001,-0.5,-0.5,-0.06196856,-0.071427,0.31384567,0.25
2297,-0.036987573,-0.10156,0.425007,0.41995295,-0.4992,-0.5,0.0046613664,-0.16639457,0.5,0.25
2298,0.21258563,-0.048036508,0.425007,0.425007,-0.4992,-0.5,-0.071427,-0.071427,0.28982867,0.23899327
2299,0.21258563,-0.048036508,0.425007,0.425007,-0.4992,-0.5,-0.071427,-0.071427,0.28982867,0.23899327
2300,0.21258563,-0.048036508,0.425007,0.425007,-0.4992,-0.5,-0.071427,-0.071427,0.28982867,0.23899327
2301,0.29039845,0.251355,0.4309349,0.425007,-0.4992,-0.5,-0.018692295,-0.071427,0.37019026,0.23487934
2302,0.40317505,0.22974338,0.4285374,0.40481202,-0.4992,-0.5,-0.071427,-0.071427,0.3390522,0.25
2303,0.679858,0.67053656,0.425007,0.425007,-0.5,-0.5,0.013519697,-0.090121603,0.26511953,0.25
2304,-0.028928845,-0.10156,0.474998,0.45229206,-0.4992,-0.5,0.0028123713,-0.099860593,0.28560362,0.25
2305,0.11804703,-0.0043326085,0.474998,0.474998,-0.4992,-0.5,-0.030749477,-0.071427,0.5,0.23821828
2306,0.11664379,0.071623119,0.474998,0.474998,-0.4992,-0.5,0.0024126976,-0.071427,0.5,0.23367389
2307,0.24790378,0.08084723,0.474998,0.474998,-0.5,-0.5,0.022758391,-0.071427,0.4771953,0.23439356
2308,0.29191042,0.251355,0.499999,0.43559295,-0.4992,-0.5,0.021385041,-0.071427,0.36729847,0.25
2309,0.35422066,0.19688499,0.499999,0.40854111,-0.5,-0.5,-0.032456004,-0.071427,0.28856498,0.25
2310,0.679858,0.67926621,0.474998,0.474998,-0.4992,-0.5,0.19873706,-0.18836839,0.25,0.24892793
2311,0.15774362,0.052631805,0.16318869,0.14704662,-0.4992,-0.5,0.071427,0.071427,0.27488629,0.25
2312,0.15774362,0.052631805,0.16318869,0.14704662,-0.4992,-0.5,0.071427,0.071427,0.27488629,0.25
2313,0.39520718,0.22092596,0.15206723,0.15,-0.4992,-0.5,0.071427,-0.14089272,0.25,0.22410438
2314,0.39520718,0.31840248,0.15,0.15,-0.4992,-0.5,0.071427,-0.14089272,0.25,0.21492685
2315,0.679858,0.66605074,0.15,0.15,-0.4992,-0.5,0.21815053,0.071427,0.37765965,0.20166582
2316,-0.10156,-0.12929,0.20392095,0.199994,-0.5,-0.5,0.071427,0.060795149,0.5,0.25
2317,0.01470674,-0.000732,0.199994,0.199994,-0.4992,-0.5,0.082769603,-0.004482502,0.29971255,0.24598927
2318,0.16790702,0.100096,0.2262858,0.18885666,-0.4992,-0.5,0.071427,0.071427,0.3408513,0.25
2319,0.17061434,0.11585646,0.2434649,0.199994,-0.4992,-0.5,0.071427,0.071427,0.25,0.25
2320,0.251355,0.17433598,0.23217606,0.199994,-0.5,-0.5,0.13820761,0.059659618,0.25,0.23395187
2321,0.42802667,0.32848548,0.21505999,0.199994,-0.5,-0.5,0.071427,0.071427,0.25,0.21415798
2322,0.679858,0.66048581,0.28024892,0.199994,-0.5,-0.5,0.31172921,0.071427,0.36237556,0.25
2323,-0.10156,-0.12929,0.250001,0.250001,-0.4992,-0.5,0.13645193,0.048159557,0.25,0.25
2324,0.026303571,-0.000732,0.2513803,0.250001,-0.4992,-0.5,0.13198004,0.019839005,0.46907388,0.25
2325,0.100096,0.100096,0.25897087,0.250001,-0.4992,-0.5,0.10250518,0.071427,0.33948274,0.23822224
2326,0.17483392,0.150527,0.250001,0.21735244,-0.4992,-0.5,0.071427,-0.047100252,0.26280119,0.25
2327,0.33399785,0.22614487,0.26134896,0.250001,-0.5,-0.5,0.071427,-0.05493476,0.25,0.22392153
2328,0.63356287,0.30554711,0.250001,0.250001,-0.5,-0.5,0.10802901,0.071427,0.25,0.21928985
2329,0.679858,0.66048581,0.28024892,0.23777819,-0.5,-0.5,0.31172921,0.071427,0.5,0.25
2330,-0.087382862,-0.10156,0.300007,0.27754084,-0.5,-0.5,0.2342594,0.071427,0.25,0.25
2331,-0.000732,-0.000732,0.300007,0.27141742,-0.4992,-0.5,0.084953231,0.027013953,0.5,0.25
2332,0.15358678,0.100096,0.30751956,0.300007,-0.4992,-0.5,0.071427,0.03047372,0.28563871,0.237552
2333,0.150527,0.150527,0.31295017,0.300007,-0.4992,-0.5,0.087108396,0.071427,0.41011787,0.24418467
2334,0.3557064,0.20513625,0.300007,0.300007,-0.5,-0.5,0.11606455,0.071427,0.48959456,0.24565712
2335,0.3557064,0.20513625,0.300007,0.300007,-0.5,-0.5,0.11606455,0.071427,0.48959456,0.24565712
2336,0.679858,0.66080489,0.3560521,0.300007,-0.5,-0.5,0.31073631,0.071427,0.32892679,0.25
2337,-0.018315648,-0.12249657,0.326533,0.324994,-0.4992,-0.5,0.071427,-0.0025594433,0.25,0.25
2338,0.0045737906,-0.000732,0.324994,0.324994,-0.5,-0.5,0.087753361,-0.015573,0.5,0.25
2339,0.15650236,0.100096,0.33147751,0.31026826,-0.4992,-0.5,0.10340831,0.071427,0.3364468,0.25
2340,0.150527,0.150527,0.33969022,0.30473787,-0.4992,-0.5,0.10702788,0.071427,0.40899824,0.25
2341,0.30681836,0.251355,0.34501594,0.324994,-0.5,-0.5,0.2073463,0.02833522,0.5,0.23245805
2342,0.352183,0.24509923,0.34479569,0.324994,-0.5,-0.5,0.13307395,0.035475315,0.5,0.2272178
2343,0.679858,0.66080489,0.3560521,0.324994,-0.5,-0.5,0.31073631,0.071427,0.37983083,0.25
2344,-0.063060257,-0.10156,0.3836432,0.375001,-0.4992,-0.5,0.12736965,-0.037495662,0.25,0.25
2345,0.15996285,-0.04741996,0.375001,0.30485344,-0.4992,-0.5,0.071427,-0.0019736425,0.5,0.25
2346,0.15650236,0.100096,0.3818848,0.31026826,-0.4992,-0.5,0.10340831,0.071427,0.33433619,0.25
2347,0.21272538,0.150527,0.37610422,0.37322971,-0.4992,-0.5,0.071427,0.071427,0.40747354,0.25
2348,0.47864352,0.251355,0.47125528,0.375001,-0.5,-0.5,0.071427,0.032513272,0.5,0.22851239
2349,0.47864352,0.25526497,0.47125528,0.375001,-0.5,-0.5,0.071427,0.028046025,0.5,0.22851239
2350,0.679858,0.66098553,0.39896755,0.375001,-0.5,-0.5,0.31017418,0.071427,0.48170613,0.25
2351,-0.10156,-0.10156,0.48347268,0.41009249,-0.4992,-0.5,0.19695437,0.013213106,0.25,0.25
2352,0.20694839,-0.000732,0.48100877,0.425007,-0.5,-0.5,0.071427,-0.13348869,0.31511124,0.24590583
2353,0.21718914,0.100096,0.47724128,0.39159266,-0.4992,-0.5,0.071427,0.071427,0.33034351,0.25
2354,0.21272538,0.150527,0.499999,0.37322971,-0.4992,-0.5,0.071427,0.071427,0.40228593,0.25
2355,0.251355,0.251355,0.48430073,0.425007,-0.4992,-0.5,0.12516554,0.032945028,0.5,0.22642249
2356,0.54074339,0.28876907,0.425007,0.425007,-0.5,-0.5,0.071427,-0.044447119,0.25,0.21850423
2357,0.679858,0.679858,0.46402364,0.425007,-0.4992,-0.5,0.1402711,0.06904978,0.25785364,0.18723128
2358,-0.084411754,-0.10156,0.474998,0.474998,-0.4992,-0.5,0.11318614,0.035626677,0.25,0.23510222
2359,0.23746374,-0.044335371,0.474998,0.474998,-0.4992,-0.5,0.071427,0.045893219,0.35212769,0.25
2360,0.2330266,0.100096,0.47724128,0.45674455,-0.4992,-0.5,0.071427,0.071427,0.33034351,0.25
2361,0.23527924,0.150527,0.499999,0.46601143,-0.4992,-0.5,0.071427,0.071427,0.40228593,0.25
2362,0.29012042,0.251355,0.48489287,0.474998,-0.4992,-0.5,0.15189167,0.00067281533,0.45914665,0.22852143
2363,0.45343938,0.26275612,0.474998,0.474998,-0.5,-0.5,0.14474395,0.019611043,0.5,0.22685011
2364,0.679858,0.679858,0.474998,0.4747957,-0.5,-0.5,0.11386558,0.071427,0.36252627,0.22331514
2365,0.11466463,0.089994305,0.16202456,0.15,-0.5,-0.5,0.244184,0.214282,0.41016535,0.25
2366,0.21235309,0.150527,0.15,0.14168289,-0.4992,-0.5,0.31709537,0.214282,0.40423315,0.25
2367,0.32114374,0.251355,0.15,0.15,-0.5,-0.5,0.4381067,0.19048482,0.25,0.25
2368,0.38659044,0.34206232,0.15,0.15,-0.5,-0.5,0.214282,0.14305164,0.25285178,0.22390167
2369,0.679858,0.48678194,0.15,0.14424731,-0.4992,-0.5,0.31269142,0.14907722,0.27698312,0.25
2370,-0.097352166,-0.10529758,0.20857229,0.199994,-0.4992,-0.5,0.2808682,0.11592811,0.25,0.25
2371,-0.000732,-0.000732,0.199994,0.19732706,-0.4992,-0.5,0.24247651,0.11394381,0.25,0.19507972
2372,0.33984347,0.066315054,0.20284,0.199994,-0.5,-0.5,0.214282,0.21292233,0.38486773,0.25
2373,0.20694283,0.150527,0.21576961,0.199994,-0.5,-0.5,0.31477728,0.18509105,0.25630754,0.25
2374,0.31822223,0.21137949,0.199994,0.18329818,-0.4992,-0.5,0.38821085,0.17150569,0.25,0.25
2375,0.352183,0.32120862,0.199994,0.18356985,-0.4992,-0.5,0.31594098,0.14746441,0.25,0.23399514
2376,0.679858,0.4779536,0.28378215,0.199994,-0.5,-0.5,0.31168293,0.214282,0.29303987,0.25
2377,-0.031334243,-0.12929,0.250001,0.23227189,-0.4992,-0.5,0.23540155,0.12490698,0.28406934,0.25
2378,-0.000732,-0.000732,0.28207977,0.24753008,-0.4992,-0.5,0.21438197,0.214282,0.37350387,0.25
2379,0.16280539,0.068164782,0.250001,0.250001,-0.5,-0.5,0.21475558,0.20349057,0.39537113,0.25
2380,0.16280539,0.068164782,0.250001,0.250001,-0.5,-0.5,0.21475558,0.20349057,0.39537113,0.25
2381,0.251355,0.18871403,0.31354064,0.250001,-0.5,-0.5,0.30299343,0.214282,0.40702839,0.25
2382,0.679858,0.352183,0.26424593,0.2455849,-0.5,-0.5,0.31193882,0.1780101,0.32640656,0.25
2383,0.679858,0.47159902,0.28378215,0.24386304,-0.5,-0.5,0.31168293,0.214282,0.38241079,0.25
2384,-0.016014599,-0.10156,0.300007,0.300007,-0.5,-0.5,0.2342594,0.1708019,0.320306,0.25
2385,0.0053301155,-0.000732,0.3214508,0.27194215,-0.4992,-0.5,0.214282,0.214282,0.37185536,0.25
2386,0.100096,0.070137856,0.32367273,0.28018098,-0.4992,-0.5,0.214282,0.214282,0.41701397,0.25
2387,0.36059902,0.069495789,0.30595391,0.300007,-0.5,-0.5,0.214282,0.214282,0.40313762,0.25
2388,0.28913609,0.24573834,0.31091684,0.300007,-0.5,-0.5,0.42542034,0.214282,0.40719584,0.25
2389,0.42225085,0.352183,0.300007,0.24635273,-0.5,-0.5,0.4579643,0.14694913,0.29304429,0.25
2390,0.679858,0.45706167,0.31523554,0.24402386,-0.5,-0.5,0.31127094,0.214282,0.38241823,0.25
2391,-0.10156,-0.11575718,0.324994,0.31492535,-0.5,-0.5,0.3059933,0.214282,0.26543977,0.25
2392,0.0052733411,-0.000732,0.324994,0.2717086,-0.5,-0.5,0.214282,0.214282,0.34901371,0.25
2393,0.100096,0.100096,0.35229699,0.29023381,-0.4992,-0.5,0.24914431,0.214282,0.41747895,0.25
2394,0.35855201,0.150527,0.35939779,0.324994,-0.5,-0.5,0.30946497,0.214282,0.4044096,0.25
2395,0.32956924,0.251355,0.368085,0.324994,-0.5,-0.5,0.43004049,0.214282,0.40605546,0.25
2396,0.35603738,0.352183,0.37327108,0.324994,-0.5,-0.5,0.49465838,0.14026812,0.25769662,0.25
2397,0.679858,0.47625277,0.324994,0.24386304,-0.5,-0.5,0.31114312,0.214282,0.38241079,0.25
2398,-0.08441402,-0.10156,0.39508836,0.33402651,-0.4992,-0.5,0.2962212,0.20451644,0.41488283,0.25
2399,0.0066344081,-0.000732,0.40284646,0.27730773,-0.4992,-0.5,0.214282,0.214282,0.36844724,0.25
2400,0.100096,0.072796857,0.40987293,0.28018098,-0.4992,-0.5,0.214282,0.214282,0.41701397,0.25
2401,0.17038597,0.150527,0.39859166,0.375001,-0.4992,-0.5,0.2749238,0.214282,0.41740811,0.25
2402,0.43565002,0.19399352,0.38304961,0.375001,-0.5,-0.5,0.36070828,0.214282,0.40234437,0.25
2403,0.49024014,0.352183,0.375001,0.375001,-0.5,-0.5,0.41831841,0.1798922,0.28278202,0.25
2404,0.679858,0.57226212,0.375001,0.24995967,-0.5,-0.5,0.31048811,0.214282,0.38269278,0.25
2405,-0.10156,-0.12929,0.425007,0.425007,-0.4992,-0.5,0.22013122,0.214282,0.31703942,0.25
2406,0.042537911,-0.024401187,0.499999,0.425007,-0.4992,-0.5,0.214282,0.17155856,0.25,0.25
2407,0.21953557,0.100096,0.425007,0.41846515,-0.4992,-0.5,0.23812742,0.214282,0.41662738,0.25
2408,0.19863691,0.150527,0.4352128,0.41520148,-0.4992,-0.5,0.30654633,0.214282,0.41766321,0.25
2409,0.52359369,0.19429212,0.44665079,0.425007,-0.5,-0.5,0.35871393,0.1979885,0.37447007,0.25
2410,0.58894881,0.352183,0.425007,0.41637868,-0.5,-0.5,0.36153059,0.16369284,0.25,0.25
2411,0.679858,0.679858,0.48346311,0.42329657,-0.4992,-0.5,0.30832359,0.12327855,0.25,0.25
2412,-0.10156,-0.12929,0.47842813,0.4686761,-0.4992,-0.5,0.214282,0.12829683,0.30423319,0.25
2413,0.043555542,-0.000732,0.499999,0.42919331,-0.4992,-0.5,0.214282,0.12387286,0.25,0.25
2414,0.26946379,0.100096,0.499999,0.474998,-0.4992,-0.5,0.24368132,0.19660434,0.25528429,0.25
2415,0.25361523,0.150527,0.499999,0.474998,-0.4992,-0.5,0.30415011,0.18535785,0.2674877,0.25
2416,0.251355,0.24323512,0.48992185,0.474998,-0.4992,-0.5,0.30765237,0.1649129,0.34110041,0.2415227
2417,0.50989706,0.352183,0.474998,0.45967718,-0.5,-0.5,0.40583028,0.18414018,0.25,0.25
2418,0.679858,0.679858,0.48339695,0.44446811,-0.4992,-0.5,0.30832446,0.12264523,0.25,0.25
2419,0.13585812,0.100096,0.15,0.15,-0.5,-0.5,0.42866155,0.19907518,0.34176469,0.15075019
2420,0.15720341,0.12874776,0.15,0.15,-0.4992,-0.5,0.5,0.19147116,0.37247937,0.19380819
2421,0.31273348,0.251355,0.15,0.13809759,-0.4992,-0.5,0.43799219,0.357182,0.27011131,0.25
2422,0.352183,0.33948389,0.15,0.15,-0.5,-0.5,0.36620934,0.32963118,0.48914617,0.25
2423,0.679858,0.4948304,0.15,0.15,-0.4992,-0.5,0.3846012,0.35240136,0.25,0.22290184
2424,-0.10156,-0.10156,0.20952404,0.19335291,-0.4992,-0.5,0.5,0.24183123,0.26565376,0.23125237
2425,-0.000732,-0.000732,0.22121988,0.199994,-0.5,-0.5,0.5,0.21918703,0.35470237,0.23727221
2426,0.100096,0.09006881,0.199994,0.199994,-0.4992,-0.5,0.5,0.33493331,0.45956281,0.25
2427,0.150527,0.150527,0.199994,0.199994,-0.5,-0.5,0.47920426,0.18507624,0.25549978,0.25
2428,0.31822223,0.21137949,0.199994,0.18329818,-0.4992,-0.5,0.38821085,0.17150569,0.25,0.25
2429,0.60026792,0.352183,0.26557768,0.199994,-0.5,-0.5,0.357182,0.26156004,0.38804321,0.25
2430,0.679858,0.51592041,0.27039457,0.199994,-0.5,-0.5,0.5,0.17765386,0.25,0.23031337
2431,-0.053785443,-0.10156,0.250001,0.22763626,-0.5,-0.5,0.39384848,0.31197025,0.35269395,0.25
2432,-0.000732,-0.000732,0.26863433,0.250001,-0.4992,-0.5,0.49432117,0.31382364,0.5,0.25
2433,0.21333324,0.054124408,0.30379374,0.250001,-0.5,-0.5,0.5,0.27301438,0.5,0.25
2434,0.21333324,0.054124408,0.30379374,0.250001,-0.5,-0.5,0.5,0.27301438,0.5,0.25
2435,0.59967864,0.19093887,0.2911615,0.23983993,-0.5,-0.5,0.357182,0.28750769,0.5,0.25
2436,0.6003016,0.352183,0.2641156,0.2458228,-0.5,-0.5,0.357182,0.17311151,0.32336115,0.25
2437,0.679858,0.55606784,0.26971862,0.250001,-0.5,-0.5,0.5,0.24720727,0.43360398,0.22653395
2438,-0.019043634,-0.10156,0.3174375,0.300007,-0.5,-0.5,0.49366241,0.24209639,0.25,0.22544293
2439,0.034842795,-0.000732,0.300007,0.27237243,-0.5,-0.5,0.43617068,0.30114609,0.48264765,0.25
2440,0.28379579,0.034967728,0.30098462,0.300007,-0.5,-0.5,0.5,0.27410638,0.5,0.25
2441,0.28379579,0.034967728,0.30098462,0.300007,-0.5,-0.5,0.5,0.27410638,0.5,0.25
2442,0.28766632,0.251355,0.31204272,0.300007,-0.5,-0.5,0.4321133,0.25567644,0.47128369,0.25
2443,0.42225085,0.352183,0.300007,0.24635273,-0.5,-0.5,0.4579643,0.14694913,0.29304429,0.25
2444,0.679858,0.54363351,0.34369199,0.25856897,-0.4992,-0.5,0.5,0.28989218,0.5,0.22792758
2445,-0.049200051,-0.10458701,0.324994,0.3057157,-0.5,-0.5,0.5,0.24253601,0.25554921,0.23404102
2446,0.019734797,-0.000732,0.324994,0.27546199,-0.5,-0.5,0.5,0.21913686,0.34571895,0.24250465
2447,0.100096,0.0058907349,0.324994,0.324994,-0.5,-0.5,0.36968944,0.25264318,0.3448269,0.25
2448,0.32390759,0.070963637,0.324994,0.324994,-0.5,-0.5,0.5,0.26692241,0.48776997,0.25
2449,0.34460496,0.19641173,0.36583122,0.324994,-0.5,-0.5,0.36424466,0.27559227,0.5,0.25
2450,0.35603738,0.352183,0.37327108,0.324994,-0.5,-0.5,0.49465838,0.14026812,0.25769662,0.25
2451,0.679858,0.54363351,0.34369199,0.25856897,-0.4992,-0.5,0.5,0.28989218,0.5,0.22792758
2452,-0.10156,-0.10156,0.375001,0.33551851,-0.4992,-0.5,0.5,0.357182,0.40465882,0.19377333
2453,0.0062817057,-0.000732,0.40901733,0.27648593,-0.4992,-0.5,0.5,0.31846979,0.5,0.1516646
2454,0.100096,0.100096,0.375001,0.33307583,-0.4992,-0.5,0.39771649,0.2663704,0.5,0.25
2455,0.21746452,0.150527,0.375001,0.27176329,-0.5,-0.5,0.4997359,0.18524052,0.33819368,0.25
2456,0.43568135,0.19401405,0.3874208,0.375001,-0.5,-0.5,0.36057121,0.27744132,0.5,0.25
2457,0.49024014,0.352183,0.375001,0.375001,-0.5,-0.5,0.41831841,0.1798922,0.28278202,0.25
2458,0.679858,0.60220398,0.375001,0.2546572,-0.4992,-0.5,0.5,0.29667413,0.5,0.22250757
2459,-0.10156,-0.10156,0.425007,0.33508671,-0.4992,-0.5,0.5,0.357182,0.40256501,0.24598239
2460,0.033105058,-0.000732,0.425007,0.425007,-0.4992,-0.5,0.5,0.30857742,0.27817298,0.25
2461,0.15684616,0.0060481194,0.499999,0.425007,-0.4992,-0.5,0.5,0.21757771,0.27839978,0.25
2462,0.15684616,0.0060481194,0.499999,0.425007,-0.4992,-0.5,0.5,0.21757771,0.27839978,0.25
2463,0.52359369,0.19429212,0.44665079,0.425007,-0.5,-0.5,0.35871393,0.1979885,0.37447007,0.25
2464,0.58894881,0.352183,0.425007,0.41637868,-0.5,-0.5,0.36153059,0.16369284,0.25,0.25
2465,0.679858,0.679858,0.425007,0.25527999,-0.4992,-0.5,0.5,0.357182,0.44566395,0.21534626
2466,0.19766103,-0.10156,0.4879852,0.474998,-0.4992,-0.5,0.5,0.3016402,0.32966043,0.22080381
2467,0.18814238,-0.000732,0.49348309,0.46726067,-0.4992,-0.5,0.5,0.22034994,0.37232891,0.20510337
2468,0.18531978,0.023546198,0.48800893,0.46430457,-0.4992,-0.5,0.5,0.21495476,0.40082536,0.20424608
2469,0.18531978,0.023546198,0.48800893,0.46430457,-0.4992,-0.5,0.5,0.21495476,0.40082536,0.20424608
2470,0.5022081,0.251355,0.474998,0.474998,-0.5,-0.5,0.3825169,0.162849,0.31111766,0.25
2471,0.50989706,0.352183,0.474998,0.45967718,-0.5,-0.5,0.40583028,0.18414018,0.25,0.25
2472,0.679858,0.679858,0.474998,0.474998,-0.4992,-0.5,0.46429078,0.2173213,0.25,0.21472776
2473,0.2944234,0.10467654,0.15,0.15,-0.5,-0.5,0.5,0.5,0.32084615,0.25
2474,0.2944234,0.23139112,0.15,0.15,-0.5,-0.5,0.5,0.40541121,0.25,0.25
2475,0.38122947,0.30306954,0.15,0.15,-0.4992,-0.5,0.5,0.5,0.36178137,0.25
2476,0.679858,0.50788192,0.28682517,0.15,-0.4992,-0.5,0.5,0.35237709,0.25266809,0.25
2477,-0.10156,-0.10156,0.20952404,0.19335291,-0.4992,-0.5,0.5,0.24183123,0.26565376,0.23125237
2478,-0.000732,-0.000732,0.22121988,0.199994,-0.5,-0.5,0.5,0.21918703,0.35470237,0.23727221
2479,0.100096,0.09006881,0.199994,0.199994,-0.4992,-0.5,0.5,0.33493331,0.45956281,0.25
2480,0.35012115,0.150527,0.22231924,0.199994,-0.5,-0.5,0.5,0.1850972,0.32377702,0.25
2481,0.26316353,0.251355,0.199994,0.18702398,-0.4992,-0.5,0.5,0.4010385,0.25,0.22494922
2482,0.679858,0.30571254,0.23877741,0.199994,-0.5,-0.5,0.5,0.24601966,0.33033318,0.25
2483,0.679858,0.51592041,0.27039457,0.199994,-0.5,-0.5,0.5,0.17765386,0.25,0.23031337
2484,-0.066118861,-0.10156,0.250001,0.23111039,-0.4992,-0.5,0.5,0.32362266,0.36743577,0.25
2485,-0.000732,-0.000732,0.26898229,0.23013849,-0.4992,-0.5,0.5,0.31165086,0.49723658,0.25
2486,0.21333324,0.054124408,0.30379374,0.250001,-0.5,-0.5,0.5,0.27301438,0.5,0.25
2487,0.21333324,0.054124408,0.30379374,0.250001,-0.5,-0.5,0.5,0.27301438,0.5,0.25
2488,0.34806845,0.251355,0.3114384,0.18878021,-0.5,-0.5,0.5,0.40084533,0.25,0.25
2489,0.679858,0.352183,0.25051082,0.250001,-0.4992,-0.5,0.5,0.24612147,0.43111241,0.24567065
2490,0.679858,0.55606784,0.26971862,0.250001,-0.5,-0.5,0.5,0.24720727,0.43360398,0.22653395
2491,-0.063089723,-0.10156,0.300007,0.27463275,-0.4992,-0.5,0.5,0.36904579,0.42280815,0.18876135
2492,0.014739779,-0.000732,0.300007,0.27747561,-0.4992,-0.5,0.5,0.31486195,0.5,0.19940017
2493,0.28379579,0.034967728,0.30098462,0.300007,-0.5,-0.5,0.5,0.27410638,0.5,0.25
2494,0.28379579,0.034967728,0.30098462,0.300007,-0.5,-0.5,0.5,0.27410638,0.5,0.25
2495,0.29828261,0.251355,0.31495185,0.300007,-0.5,-0.5,0.5,0.4031073,0.25,0.25
2496,0.50741557,0.352183,0.300007,0.24656691,-0.5,-0.5,0.5,0.38608258,0.5,0.25
2497,0.679858,0.54363351,0.34369199,0.25856897,-0.4992,-0.5,0.5,0.28989218,0.5,0.22792758
2498,-0.049200051,-0.10458701,0.324994,0.3057157,-0.5,-0.5,0.5,0.24253601,0.25554921,0.23404102
2499,0.019734797,-0.000732,0.324994,0.27546199,-0.5,-0.5,0.5,0.21913686,0.34571895,0.24250465
2500,0.100096,0.070963637,0.324994,0.2729493,-0.5,-0.5,0.5,0.25264318,0.3951122,0.25
2501,0.150527,0.070963637,0.324994,0.26930166,-0.5,-0.5,0.5,0.39424806,0.41613896,0.25
2502,0.34666467,0.251355,0.37238363,0.31933044,-0.5,-0.5,0.5,0.43146612,0.25,0.25
2503,0.352183,0.34340557,0.37657183,0.324994,-0.5,-0.5,0.5,0.1423174,0.28043976,0.2468534
2504,0.679858,0.54363351,0.34369199,0.25856897,-0.4992,-0.5,0.5,0.28989218,0.5,0.22792758
2505,-0.10156,-0.10156,0.375001,0.35518079,-0.4992,-0.5,0.5,0.43254275,0.5,0.19377333
2506,0.0062817057,-0.000732,0.40901733,0.27648593,-0.4992,-0.5,0.5,0.31846979,0.5,0.1516646
2507,0.100096,0.045474071,0.39207043,0.37496922,-0.4992,-0.5,0.5,0.2651172,0.5,0.17882615
2508,0.34529637,-0.075079738,0.375001,0.35622926,-0.4992,-0.5,0.5,0.40097361,0.49833672,0.25
2509,0.34660439,0.251355,0.375001,0.31930905,-0.5,-0.5,0.5,0.47225587,0.25,0.25
2510,0.47046833,0.352183,0.37802672,0.375001,-0.4992,-0.5,0.5,0.15534464,0.30923774,0.24604075
2511,0.679858,0.60220398,0.375001,0.2546572,-0.4992,-0.5,0.5,0.29667413,0.5,0.22250757
2512,-0.10156,-0.10156,0.425007,0.35317231,-0.4992,-0.5,0.5,0.42649975,0.49026101,0.24598239
2513,0.033105058,-0.000732,0.425007,0.425007,-0.4992,-0.5,0.5,0.30857742,0.27817298,0.25
2514,0.15684616,0.0060481194,0.499999,0.425007,-0.4992,-0.5,0.5,0.21757771,0.27839978,0.25
2515,0.15684616,0.0060481194,0.499999,0.425007,-0.4992,-0.5,0.5,0.21757771,0.27839978,0.25
2516,0.34514904,0.251355,0.43818558,0.41347957,-0.5,-0.5,0.5,0.46416383,0.25,0.25
2517,0.45717241,0.352183,0.48554382,0.425007,-0.5,-0.5,0.5,0.15490846,0.25,0.24634382
2518,0.679858,0.679858,0.425007,0.24757287,-0.5,-0.5,0.5,0.39899575,0.5,0.24926847
2519,0.19766103,-0.10156,0.4879852,0.474998,-0.4992,-0.5,0.5,0.3016402,0.32966043,0.22080381
2520,0.18814238,-0.000732,0.49348309,0.46726067,-0.4992,-0.5,0.5,0.22034994,0.37232891,0.20510337
2521,0.18531978,0.023546198,0.48800893,0.46430457,-0.4992,-0.5,0.5,0.21495476,0.40082536,0.20424608
2522,0.18531978,0.023546198,0.48800893,0.46430457,-0.4992,-0.5,0.5,0.21495476,0.40082536,0.20424608
2523,0.34372527,0.251355,0.499999,0.474998,-0.5,-0.5,0.5,0.16287247,0.25260395,0.25
2524,0.46961069,0.352183,0.474998,0.46671033,-0.5,-0.5,0.5,0.1404676,0.25525253,0.24631321
2525,0.679858,0.679858,0.474998,0.43266732,-0.4992,-0.5,0.5,0.2173213,0.25,0.21549136
2526,-0.081499155,-0.10156,0.21403833,0.199994,-0.5,-0.5,-0.36976254,-0.5,0.45414799,0.3298269
2527,-0.000732,-0.09453502,0.22368368,0.199994,-0.5,-0.5,-0.43807301,-0.5,0.44385372,0.32769171
2528,0.100096,0.100096,0.2890763,0.199994,-0.5,-0.5,-0.37505861,-0.5,0.5,0.35165823
2529,0.15776963,0.150527,0.26594308,0.199994,-0.5,-0.5,-0.29059446,-0.5,0.37623688,0.23883276
2530,0.30993541,0.15841801,0.31139811,0.199994,-0.5,-0.5,-0.470778,-0.5,0.5,0.3052584
2531,0.352183,0.27470186,0.2226702,0.199994,-0.5,-0.5,-0.5,-0.5,0.5,0.23067754
2532,-0.10156,-0.12907236,0.250001,0.21353622,-0.4992,-0.5,-0.32237263,-0.5,0.5,0.375
2533,-0.000732,-0.035032787,0.250001,0.2138054,-0.4992,-0.5,-0.47483092,-0.5,0.5,0.29793016
2534,0.11098263,0.097041129,0.28650458,0.250001,-0.5,-0.5,-0.36758351,-0.5,0.5,0.27582548
2535,0.150527,0.097041129,0.29380647,0.250001,-0.5,-0.5,-0.40950807,-0.5,0.5,0.28161856
2536,0.251355,0.16443894,0.30431029,0.23820766,-0.4992,-0.5,-0.5,-0.5,0.5,0.26389307
2537,0.352183,0.352183,0.25067685,0.250001,-0.5,-0.5,-0.5,-0.5,0.41377027,0.27307102
2538,0.679858,0.679858,0.250001,0.21666003,-0.4992,-0.5,-0.49824413,-0.5,0.41271363,0.32632096
2539,-0.093029819,-0.10156,0.30380065,0.300007,-0.4992,-0.5,-0.48794102,-0.5,0.5,0.36633525
2540,0.025175878,-0.000732,0.35274938,0.300007,-0.5,-0.5,-0.49835215,-0.5,0.3962087,0.36618514
2541,0.30263668,0.066820559,0.300007,0.300007,-0.4992,-0.5,-0.46060671,-0.5,0.38673678,0.29822241
2542,0.30263668,0.066820559,0.300007,0.300007,-0.4992,-0.5,-0.46060671,-0.5,0.38673678,0.29822241
2543,0.30263668,0.066820559,0.300007,0.300007,-0.4992,-0.5,-0.46060671,-0.5,0.38673678,0.29822241
2544,0.352183,0.29174569,0.300007,0.300007,-0.4992,-0.5,-0.5,-0.5,0.43314648,0.35142437
2545,0.679858,0.679858,0.300007,0.29724062,-0.5,-0.5,-0.36879143,-0.5,0.38645243,0.31851891
2546,-0.09853667,-0.10156,0.324994,0.32020699,-0.5,-0.5,-0.5,-0.5,0.5,0.36175787
2547,0.020074546,-0.000732,0.324994,0.30993594,-0.5,-0.5,-0.5,-0.5,0.4413792,0.34416495
2548,0.3348201,0.012950277,0.324994,0.31698231,-0.4992,-0.5,-0.4999713,-0.5,0.5,0.3388748
2549,0.32392374,0.13841278,0.324994,0.3134492,-0.4992,-0.5,-0.5,-0.5,0.5,0.30446522
2550,0.32392374,0.13841278,0.324994,0.3134492,-0.4992,-0.5,-0.5,-0.5,0.5,0.30446522
2551,0.46729873,0.33354071,0.324994,0.30795426,-0.5,-0.5,-0.5,-0.5,0.5,0.31958242
2552,0.679858,0.679858,0.324994,0.30076905,-0.5,-0.5,-0.46525693,-0.5,0.45180352,0.34286527
2553,-0.10156,-0.10156,0.375001,0.375001,-0.5,-0.5,-0.5,-0.5,0.48516604,0.36810684
2554,0.0075214644,-0.000732,0.375001,0.32030485,-0.5,-0.5,-0.48077298,-0.5,0.5,0.34809362
2555,0.25316154,0.097517298,0.375001,0.31460084,-0.5,-0.5,-0.49890007,-0.5,0.5,0.375
2556,0.25316154,0.097517298,0.375001,0.31460084,-0.5,-0.5,-0.49890007,-0.5,0.5,0.375
2557,0.25316154,0.251355,0.375001,0.30595127,-0.5,-0.5,-0.5,-0.5,0.46836635,0.375
2558,0.352183,0.32903482,0.375001,0.37170471,-0.4992,-0.5,-0.42631,-0.5,0.5,0.25633696
2559,0.679858,0.679858,0.38156798,0.375001,-0.5,-0.5,-0.16079413,-0.5,0.44943471,0.34485811
2560,-0.029655502,-0.10156,0.43175355,0.37470078,-0.4992,-0.5,-0.39955019,-0.5,0.5,0.35787176
2561,-0.000732,-0.000732,0.44923335,0.425007,-0.5,-0.5,-0.5,-0.5,0.38681332,0.33026623
2562,0.11283852,0.100096,0.45918884,0.425007,-0.5,-0.5,-0.40700933,-0.5,0.5,0.21683605
2563,0.26549174,0.12473769,0.425007,0.3138343,-0.4992,-0.5,-0.47168754,-0.5,0.5,0.375
2564,0.251355,0.251355,0.425007,0.31026867,-0.5,-0.5,-0.46218554,-0.5,0.5,0.35287269
2565,0.352183,0.34197602,0.43287658,0.37707481,-0.4992,-0.5,-0.38296987,-0.5,0.5,0.29724989
2566,0.679858,0.679858,0.425007,0.3917492,-0.5,-0.5,-0.15433998,-0.5,0.44761587,0.375
2567,-0.051703216,-0.10156,0.499999,0.474998,-0.5,-0.5,-0.5,-0.5,0.3765702,0.34415335
2568,-0.000732,-0.024907701,0.474998,0.46310181,-0.5,-0.5,-0.5,-0.5,0.5,0.33776116
2569,0.2185607,0.022528969,0.499999,0.474998,-0.5,-0.5,-0.48207867,-0.5,0.5,0.2773504
2570,0.150527,0.150527,0.474998,0.44065878,-0.4992,-0.5,-0.41969038,-0.5,0.5,0.34840265
2571,0.251355,0.22731613,0.474998,0.31094562,-0.4992,-0.5,-0.48562049,-0.5,0.5,0.375
2572,0.352183,0.352183,0.4785242,0.37585261,-0.4992,-0.5,-0.36771347,-0.5,0.5,0.32951873
2573,0.679858,0.679858,0.47938331,0.42904748,-0.4992,-0.5,-0.13826629,-0.5,0.44533907,0.3057897
2574,0.679858,0.62453823,0.15121577,0.15,-0.5,-0.5,-0.11481774,-0.41802572,0.375,0.375
2575,-0.10156,-0.10335487,0.199994,0.199994,-0.5,-0.5,-0.35696988,-0.357145,0.46630515,0.27008655
2576,-0.000732,-0.000732,0.199994,0.199994,-0.4992,-0.5,-0.28705307,-0.48986246,0.5,0.24816752
2577,0.100096,0.100096,0.27701868,0.199994,-0.5,-0.5,-0.357145,-0.46166967,0.43318259,0.2021965
2578,0.15397986,0.150527,0.27336066,0.199994,-0.5,-0.5,-0.30403615,-0.4431927,0.42381367,0.20160834
2579,0.251355,0.251355,0.199994,0.19651263,-0.5,-0.5,-0.357145,-0.41255731,0.5,0.25620417
2580,0.352183,0.26511767,0.26840987,0.199994,-0.5,-0.5,-0.16714338,-0.37273933,0.5,0.21276169
2581,0.679858,0.66461976,0.199994,0.199994,-0.5,-0.5,-0.085768492,-0.35924308,0.5,0.34278118
2582,-0.10156,-0.12929,0.250001,0.20008984,-0.5,-0.5,-0.357145,-0.357145,0.38137108,0.33956516
2583,0.030637297,-0.000732,0.250001,0.2434864,-0.4992,-0.5,-0.357145,-0.47795409,0.43140824,0.21161395
2584,0.10194634,0.100096,0.2764221,0.250001,-0.5,-0.5,-0.357145,-0.48055044,0.47427361,0.20219477
2585,0.20204795,0.10960902,0.26882321,0.24034335,-0.5,-0.5,-0.357145,-0.48320296,0.5,0.20127764
2586,0.251355,0.251355,0.250001,0.18152939,-0.5,-0.5,-0.357145,-0.357145,0.45022018,0.33189945
2587,0.38040787,0.352183,0.250001,0.250001,-0.5,-0.5,-0.11880595,-0.41284012,0.37978936,0.23622288
2588,0.679858,0.59468491,0.250001,0.20848167,-0.4992,-0.5,-0.23364465,-0.36707332,0.5,0.28518895
2589,-0.10156,-0.12929,0.30659402,0.2915064,-0.4992,-0.5,-0.22129328,-0.357145,0.43047238,0.32998643
2590,-0.000732,-0.002748696,0.30207534,0.300007,-0.4992,-0.5,-0.13872313,-0.40615527,0.46861099,0.22909458
2591,0.19753996,0.086815069,0.300007,0.300007,-0.5,-0.5,-0.357145,-0.48782547,0.40334613,0.25014864
2592,0.19754311,0.11106231,0.300007,0.300007,-0.4992,-0.5,-0.357145,-0.49086783,0.40522952,0.25085516
2593,0.25834222,0.12107927,0.300007,0.300007,-0.5,-0.5,-0.31866672,-0.40117794,0.49926468,0.25342855
2594,0.59721976,0.352183,0.300007,0.300007,-0.4992,-0.5,-0.35589915,-0.357145,0.38458916,0.28941754
2595,0.679858,0.679858,0.300007,0.300007,-0.5,-0.5,-0.30329146,-0.46273092,0.5,0.3020008
2596,-0.10156,-0.12929,0.324994,0.28752949,-0.4992,-0.5,-0.32184448,-0.38282611,0.375,0.34806342
2597,-0.000732,-0.000732,0.324994,0.30919389,-0.5,-0.5,-0.14078837,-0.4415947,0.5,0.26603791
2598,0.100096,0.010137088,0.324994,0.31706153,-0.5,-0.5,-0.21689068,-0.5,0.5,0.375
2599,0.19509626,0.150527,0.324994,0.324994,-0.49922916,-0.5,-0.357145,-0.5,0.38007263,0.29033258
2600,0.29878357,0.21681776,0.324994,0.324994,-0.4992,-0.5,-0.357145,-0.5,0.5,0.30171147
2601,0.47934616,0.352183,0.324994,0.29407367,-0.4992,-0.5,-0.357145,-0.357145,0.37720412,0.31591677
2602,0.679858,0.66812543,0.324994,0.324994,-0.5,-0.5,-0.25692626,-0.44849917,0.5,0.34085623
2603,-0.10156,-0.12493516,0.375001,0.375001,-0.4992,-0.5,-0.35046184,-0.357145,0.41098495,0.33116002
2604,0.078666003,-0.033743999,0.375001,0.375001,-0.5,-0.5,-0.33592643,-0.48756649,0.5,0.35540146
2605,0.18984842,-0.03577787,0.375001,0.36589867,-0.4992,-0.5,-0.357145,-0.4912247,0.5,0.36831012
2606,0.18999686,0.150527,0.375001,0.36164701,-0.5,-0.5,-0.357145,-0.5,0.5,0.36808121
2607,0.25696153,-0.069318722,0.375001,0.375001,-0.5,-0.5,-0.34888673,-0.48933002,0.5,0.375
2608,0.352183,0.33033899,0.38083351,0.375001,-0.4992,-0.5,-0.357145,-0.5,0.5,0.35190064
2609,0.679858,0.65896363,0.38383509,0.375001,-0.5,-0.5,-0.16663772,-0.43608413,0.5,0.29881535
2610,-0.10156,-0.11963663,0.44150276,0.425007,-0.5,-0.5,-0.23260191,-0.357145,0.46730097,0.35771986
2611,0.058368438,-0.000732,0.425007,0.425007,-0.5,-0.5,-0.28529026,-0.357145,0.38803144,0.25497851
2612,0.10412383,0.100096,0.425007,0.425007,-0.5,-0.5,-0.357145,-0.38626345,0.46130774,0.20262602
2613,0.150527,0.150527,0.425007,0.36432252,-0.5,-0.5,-0.357145,-0.44292595,0.5,0.32071666
2614,0.32966816,0.034080017,0.425007,0.38448904,-0.5,-0.5,-0.32315669,-0.357145,0.5,0.21150453
2615,0.352183,0.33498108,0.43299731,0.425007,-0.4992,-0.5,-0.28376487,-0.46567787,0.5,0.18631613
2616,0.679858,0.62281969,0.425007,0.3917492,-0.5,-0.5,-0.15433998,-0.39342604,0.5,0.375
2617,-0.082041466,-0.10156,0.474998,0.474998,-0.5,-0.5,-0.3029946,-0.38233285,0.5,0.34275048
2618,0.021392397,-0.000732,0.48120665,0.474998,-0.5,-0.5,-0.28151629,-0.36412475,0.5,0.26460187
2619,0.100096,0.040246228,0.474998,0.474998,-0.5,-0.5,-0.357145,-0.43730473,0.375,0.27014615
2620,0.150527,0.006507197,0.474998,0.474998,-0.5,-0.5,-0.357145,-0.41603205,0.375,0.34644684
2621,0.29013015,0.00591944,0.474998,0.474998,-0.5,-0.5,-0.31632806,-0.357145,0.375,0.25313226
2622,0.352183,0.352183,0.474998,0.44114865,-0.5,-0.5,-0.18179218,-0.357145,0.5,0.2624491
2623,0.679858,0.59842474,0.474998,0.39371578,-0.4992,-0.5,-0.15075235,-0.357145,0.5,0.33242742
2624,0.36905257,0.25087881,0.15003389,0.15,-0.5,-0.5,-0.214282,-0.214282,0.38337212,0.33917685
2625,0.36905257,0.29422733,0.15496318,0.15,-0.5,-0.5,-0.214282,-0.214282,0.375,0.33917685
2626,0.679858,0.6521616,0.15,0.15,-0.5,-0.5,-0.11481774,-0.23043381,0.38431886,0.375
2627,-0.10156,-0.10156,0.29197192,0.17387812,-0.4992,-0.5,-0.214282,-0.28374669,0.49406032,0.33286991
2628,0.0021158288,-0.041149794,0.20328111,0.199994,-0.5,-0.5,-0.214282,-0.30294378,0.5,0.375
2629,0.100096,0.100096,0.26987368,0.199994,-0.5,-0.5,-0.214282,-0.24003354,0.375,0.24753223
2630,0.150527,0.10527556,0.21402981,0.199994,-0.5,-0.5,-0.214282,-0.214282,0.41975703,0.31940827
2631,0.31342215,0.23727096,0.199994,0.199994,-0.5,-0.5,-0.19509869,-0.214282,0.375,0.20178211
2632,0.352183,0.20941819,0.21737567,0.199994,-0.4992,-0.5,-0.15085467,-0.214282,0.40030249,0.2190371
2633,0.679858,0.679858,0.199994,0.199994,-0.5,-0.5,-0.08070559,-0.214282,0.4371195,0.36782842
2634,-0.10156,-0.12929,0.29530667,0.24599947,-0.5,-0.5,-0.214282,-0.29884065,0.5,0.33383999
2635,-0.000732,-0.000732,0.28283835,0.250001,-0.5,-0.5,-0.20655391,-0.214282,0.40422143,0.22351727
2636,0.100096,0.096849478,0.25248282,0.250001,-0.4992,-0.5,-0.214282,-0.214282,0.375,0.21365032
2637,0.15377154,0.150527,0.26635978,0.250001,-0.4992,-0.5,-0.1154769,-0.214282,0.40863728,0.21639341
2638,0.251355,0.21776926,0.250001,0.250001,-0.5,-0.5,-0.092346854,-0.214282,0.37539765,0.21182518
2639,0.41068719,0.32074087,0.25128668,0.250001,-0.5,-0.5,-0.13740495,-0.214282,0.375,0.23817505
2640,0.679858,0.3759531,0.250001,0.250001,-0.4992,-0.5,-0.21154759,-0.21442175,0.37695903,0.29066298
2641,-0.10156,-0.12929,0.30192945,0.300007,-0.5,-0.5,-0.214282,-0.214282,0.3805194,0.33576656
2642,0.040258146,-0.0015544961,0.300007,0.28077138,-0.5,-0.5,-0.15267632,-0.23833595,0.5,0.27541937
2643,0.100096,0.100096,0.300007,0.2688848,-0.5,-0.5,-0.214282,-0.21757313,0.43467337,0.32110486
2644,0.150527,0.12465339,0.300007,0.27627743,-0.5,-0.5,-0.12431332,-0.214282,0.42908654,0.23432812
2645,0.32864565,0.24803481,0.300007,0.27608012,-0.4992,-0.5,-0.214282,-0.24283819,0.5,0.25553996
2646,0.35750715,0.25271013,0.30680327,0.300007,-0.5,-0.5,-0.0051092441,-0.25915359,0.5,0.26946968
2647,0.679858,0.46263689,0.3080988,0.27936403,-0.5,-0.5,0.012939839,-0.214282,0.5,0.375
2648,-0.10156,-0.11048616,0.33885428,0.324994,-0.5,-0.5,-0.18629205,-0.214282,0.43142344,0.375
2649,-0.000732,-0.055305319,0.324994,0.324994,-0.5,-0.5,-0.13992061,-0.214282,0.38144741,0.25717046
2650,0.100096,0.100096,0.324994,0.324994,-0.4992,-0.5,-0.214282,-0.214282,0.43918608,0.37438906
2651,0.150527,0.10618126,0.324994,0.27517532,-0.5,-0.5,-0.07242506,-0.214282,0.38664753,0.31899985
2652,0.251355,0.251355,0.324994,0.324994,-0.4992,-0.5,-0.18605758,-0.214282,0.49398254,0.2853705
2653,0.46261886,0.25810016,0.324994,0.324994,-0.5,-0.5,-0.069244358,-0.26727638,0.5,0.30999127
2654,0.679858,0.679858,0.35077002,0.324994,-0.4992,-0.5,-0.214282,-0.26652504,0.47658241,0.375
2655,-0.10156,-0.12929,0.38392028,0.375001,-0.5,-0.5,-0.19917073,-0.24262017,0.5,0.375
2656,-0.000732,-0.035381765,0.375001,0.375001,-0.5,-0.5,-0.1519507,-0.214282,0.48332272,0.33604372
2657,0.1427355,0.026479786,0.375001,0.35673486,-0.5,-0.5,-0.039854604,-0.214282,0.375,0.375
2658,0.21781203,0.023930857,0.375001,0.375001,-0.5,-0.5,-0.094427525,-0.214282,0.375,0.375
2659,0.31610289,0.251355,0.375001,0.375001,-0.4992,-0.5,-0.2077428,-0.214282,0.37923817,0.37133598
2660,0.352183,0.29198524,0.375001,0.375001,-0.5,-0.5,-0.214282,-0.22195829,0.5,0.375
2661,0.679858,0.65896363,0.38383509,0.375001,-0.5,-0.5,-0.16663772,-0.43608413,0.5,0.29881535
2662,-0.10156,-0.10156,0.43679876,0.425007,-0.5,-0.5,-0.214282,-0.23978022,0.4577979,0.375
2663,-0.000732,-0.000732,0.425007,0.40840095,-0.5,-0.5,-0.214282,-0.214282,0.42473635,0.34319786
2664,0.35757524,-0.058638281,0.425007,0.425007,-0.5,-0.5,-0.214282,-0.24202446,0.375,0.33538196
2665,0.3497835,0.11382488,0.425007,0.425007,-0.5,-0.5,-0.214282,-0.214282,0.41146078,0.28617353
2666,0.3497835,0.11382488,0.425007,0.425007,-0.5,-0.5,-0.214282,-0.214282,0.41146078,0.28617353
2667,0.352183,0.27381544,0.48591245,0.425007,-0.5,-0.5,-0.214282,-0.214282,0.41027145,0.30132749
2668,0.679858,0.62281969,0.425007,0.3917492,-0.5,-0.5,-0.15433998,-0.39342604,0.5,0.375
2669,-0.10156,-0.10156,0.474998,0.43151167,-0.5,-0.5,-0.214282,-0.214282,0.47845072,0.34368723
2670,0.068496938,-0.010057192,0.474998,0.42515178,-0.5,-0.5,-0.214282,-0.22373735,0.5,0.375
2671,0.40685117,0.043841806,0.474998,0.474998,-0.5,-0.5,-0.214282,-0.24425242,0.44980082,0.35962115
2672,0.40685117,0.043841806,0.474998,0.474998,-0.5,-0.5,-0.214282,-0.24425242,0.44980082,0.35962115
2673,0.37066408,0.251355,0.474998,0.44549949,-0.5,-0.5,-0.214282,-0.214282,0.44285891,0.30041198
2674,0.39444221,0.28911343,0.474998,0.474998,-0.5,-0.5,-0.214282,-0.214282,0.49116812,0.28125293
2675,0.679858,0.55757456,0.474998,0.38947461,-0.4992,-0.5,-0.16187664,-0.31722717,0.5,0.29959018
2676,0.11122053,0.09770463,0.15,0.15,-0.5,-0.5,-0.023353447,-0.071427,0.5,0.375
2677,0.21403641,0.150527,0.15071454,0.15,-0.5,-0.5,-0.034138956,-0.071427,0.5,0.25849789
2678,0.25236267,0.251355,0.16058321,0.15,-0.4992,-0.5,-7.3022484e-05,-0.071427,0.38151018,0.25072915
2679,0.53408247,0.24663347,0.15307125,0.15,-0.4992,-0.5,-0.032522619,-0.071427,0.375,0.32305852
2680,0.679858,0.62683683,0.15,0.15,-0.5,-0.5,-0.066584382,-0.088615663,0.37766466,0.3678707
2681,-0.10156,-0.10156,0.25378723,0.199994,-0.4992,-0.5,-0.034743986,-0.28737675,0.5,0.27813523
2682,0.010508143,-0.000732,0.199994,0.17317933,-0.4992,-0.5,-0.071427,-0.31240423,0.45872817,0.23388934
2683,0.100096,0.100096,0.20516839,0.199994,-0.4992,-0.5,-0.071427,-0.071427,0.3975418,0.23737395
2684,0.25720468,0.150527,0.24993722,0.199994,-0.4992,-0.5,-0.054226641,-0.071427,0.47889742,0.22766444
2685,0.35879515,0.251355,0.24872032,0.199994,-0.5,-0.5,-0.071427,-0.071427,0.37781978,0.36096931
2686,0.35541242,0.352183,0.2403543,0.199994,-0.5,-0.5,-0.071427,-0.090327465,0.5,0.33243907
2687,0.679858,0.58625904,0.199994,0.18569167,-0.4992,-0.5,-0.071427,-0.071427,0.41844424,0.34935329
2688,-0.10156,-0.12929,0.26396176,0.250001,-0.4992,-0.5,-0.026782125,-0.071427,0.41933752,0.28645871
2689,-0.000732,-0.0016477666,0.250001,0.250001,-0.5,-0.5,-0.071427,-0.089751129,0.375,0.26314016
2690,0.16733925,0.056678824,0.32627013,0.250001,-0.5,-0.5,-0.071427,-0.071427,0.45770921,0.37499314
2691,0.15784293,0.150527,0.25987919,0.250001,-0.4992,-0.5,-0.071427,-0.1709715,0.375,0.31501958
2692,0.35369338,0.251355,0.250001,0.23353654,-0.5,-0.5,-0.071427,-0.073613462,0.375,0.27515637
2693,0.35369338,0.33786779,0.250001,0.24661326,-0.5,-0.5,-0.071427,-0.17245671,0.375,0.24875353
2694,0.679858,0.66241814,0.35536441,0.24002172,-0.4992,-0.5,0.0054650314,-0.080765145,0.5,0.375
2695,-0.10156,-0.10156,0.300007,0.300007,-0.5,-0.5,0.032362676,-0.071427,0.42447856,0.34638457
2696,-0.000732,-0.000732,0.300007,0.28204445,-0.5,-0.5,-0.071427,-0.10838594,0.375,0.3716383
2697,0.2078914,0.0027270274,0.30388815,0.300007,-0.5,-0.5,-0.071427,-0.071427,0.39499952,0.34405166
2698,0.2078914,0.0027270274,0.30388815,0.300007,-0.5,-0.5,-0.071427,-0.071427,0.39499952,0.34405166
2699,0.4525756,0.251355,0.31606468,0.300007,-0.5,-0.5,-0.013851629,-0.071427,0.375,0.29472842
2700,0.44776797,0.31153721,0.32232178,0.300007,-0.5,-0.5,-0.005470325,-0.071427,0.46172817,0.29650974
2701,0.679858,0.66241814,0.35536441,0.24002172,-0.4992,-0.5,0.0054650314,-0.080765145,0.5,0.375
2702,-0.10156,-0.10927109,0.324994,0.324994,-0.5,-0.5,0.010303365,-0.15592141,0.5,0.34577984
2703,0.030322166,-0.000732,0.35316292,0.324994,-0.4992,-0.5,-0.071427,-0.071427,0.41770965,0.31334187
2704,0.2157228,0.064932789,0.324994,0.324994,-0.5,-0.5,0.0040427078,-0.071427,0.44202188,0.375
2705,0.2157228,0.064932789,0.324994,0.324994,-0.5,-0.5,0.0040427078,-0.071427,0.44202188,0.375
2706,0.35094127,0.20777838,0.324994,0.324994,-0.5,-0.5,-0.030551632,-0.071427,0.375,0.30574303
2707,0.47048059,0.28175401,0.32945944,0.324994,-0.5,-0.5,0.017203842,-0.071427,0.41837929,0.31025542
2708,0.679858,0.66241814,0.35536441,0.24002172,-0.4992,-0.5,0.0054650314,-0.080765145,0.5,0.375
2709,-0.066235647,-0.10156,0.375001,0.375001,-0.5,-0.5,-0.071427,-0.081143474,0.5,0.32368479
2710,0.03298286,-0.000732,0.375001,0.375001,-0.4992,-0.5,-0.071427,-0.071427,0.48041045,0.37198016
2711,0.18391354,0.038730701,0.38915416,0.375001,-0.5,-0.5,0.039845798,-0.12220245,0.5,0.375
2712,0.18391354,0.038730701,0.38915416,0.375001,-0.5,-0.5,0.039845798,-0.12220245,0.5,0.375
2713,0.251355,0.251355,0.375001,0.375001,-0.4992,-0.5,0.031645818,-0.071427,0.48568553,0.358671
2714,0.40579305,0.29108774,0.375001,0.36531925,-0.5,-0.5,0.11158062,-0.071427,0.42996382,0.375
2715,0.679858,0.679858,0.37920369,0.27336375,-0.5,-0.5,0.011799821,-0.093763226,0.5,0.375
2716,-0.10156,-0.10156,0.425007,0.425007,-0.5,-0.5,-0.071427,-0.23348437,0.49894456,0.35424395
2717,-0.000732,-0.000732,0.425007,0.34486975,-0.4992,-0.5,-0.071427,-0.11683931,0.5,0.30011415
2718,0.18259289,0.027036726,0.425007,0.425007,-0.5,-0.5,0.086149062,-0.11670842,0.5,0.2442858
2719,0.21104282,0.11818289,0.425007,0.425007,-0.4992,-0.5,-0.071427,-0.071427,0.375,0.22335374
2720,0.3015339,0.2477611,0.425007,0.425007,-0.4992,-0.5,-0.071427,-0.071427,0.44139627,0.21791579
2721,0.37746272,0.25466397,0.43029467,0.425007,-0.5,-0.5,-0.016710327,-0.071427,0.375,0.26185955
2722,0.679858,0.65290253,0.42686979,0.425007,-0.5,-0.5,-0.071427,-0.071427,0.41571893,0.36620989
2723,-0.015999579,-0.10156,0.474998,0.474998,-0.5,-0.5,-0.071427,-0.10847906,0.49777042,0.26468561
2724,-0.000732,-0.000732,0.474998,0.45210343,-0.4992,-0.5,-0.071427,-0.084004507,0.44891017,0.34785818
2725,0.11664379,0.071623119,0.474998,0.474998,-0.4992,-0.5,0.0024126976,-0.071427,0.5,0.23367389
2726,0.24790378,0.08084723,0.474998,0.474998,-0.5,-0.5,0.022758391,-0.071427,0.4771953,0.23439356
2727,0.29135101,0.23167478,0.499999,0.474998,-0.5,-0.5,0.15539501,-0.071427,0.375,0.29857606
2728,0.352183,0.352183,0.499999,0.474998,-0.4992,-0.5,-0.071427,-0.081734194,0.5,0.25082719
2729,0.679858,0.679858,0.499999,0.474998,-0.4992,-0.5,0.034873773,-0.071427,0.48725773,0.3691304
2730,0.100096,0.100096,0.16508937,0.15,-0.5,-0.5,0.27475551,0.071427,0.42010364,0.31075967
2731,0.26789838,0.150527,0.160397,0.15,-0.5,-0.5,0.071427,0.071427,0.41650544,0.28295342
2732,0.57078088,0.251355,0.1522626,0.13848104,-0.4992,-0.5,0.071427,0.021955803,0.5,0.375
2733,0.57358097,0.34732945,0.15,0.15,-0.4992,-0.5,0.071427,-0.075326103,0.5,0.375
2734,0.679858,0.66605074,0.15,0.15,-0.4992,-0.5,0.21815053,0.071427,0.37765965,0.20166582
2735,-0.10156,-0.12929,0.21436827,0.199994,-0.5,-0.5,0.071427,0.060795149,0.5,0.25722793
2736,0.062039305,-0.000732,0.23291152,0.199994,-0.4992,-0.5,0.0788519,0.071427,0.40547577,0.24577739
2737,0.17583576,0.084897086,0.21422328,0.199994,-0.5,-0.5,0.091207239,0.071427,0.375,0.25919282
2738,0.17583576,0.12356973,0.22106294,0.199994,-0.5,-0.5,0.10839928,0.071427,0.375,0.26581625
2739,0.251355,0.251355,0.20148234,0.199994,-0.4992,-0.5,0.13664197,0.023584793,0.5,0.29943728
2740,0.4115446,0.33689309,0.199994,0.15710791,-0.4992,-0.5,0.071427,-0.17299814,0.375,0.32568763
2741,0.679858,0.65470917,0.29210982,0.199994,-0.4992,-0.5,0.4009386,0.071427,0.5,0.29606816
2742,-0.10156,-0.12929,0.250001,0.250001,-0.4992,-0.5,0.071427,-0.013639373,0.47859315,0.3356416
2743,0.027674775,-0.000732,0.250001,0.250001,-0.4992,-0.5,0.21105981,0.0019826078,0.43936404,0.31227103
2744,0.100096,-0.0068869386,0.25662152,0.250001,-0.5,-0.5,0.10887906,0.017911546,0.4515329,0.24877259
2745,0.302807,0.150527,0.250001,0.24941805,-0.5,-0.5,0.18230806,0.071427,0.41275363,0.32890608
2746,0.3307797,0.24586778,0.28744754,0.250001,-0.5,-0.5,0.071427,0.071427,0.40007637,0.29456832
2747,0.38137196,0.31039577,0.27889123,0.250001,-0.5,-0.5,0.13125504,0.071427,0.375,0.33285199
2748,0.679858,0.64846943,0.34140372,0.23980117,-0.4992,-0.5,0.5,0.071427,0.5,0.34704356
2749,-0.089184859,-0.10156,0.300007,0.300007,-0.5,-0.5,0.12439657,0.071427,0.42134705,0.375
2750,0.020159626,-0.000732,0.300007,0.2742425,-0.4992,-0.5,0.12818572,0.025508511,0.5,0.375
2751,0.17535053,0.062265805,0.31701067,0.300007,-0.5,-0.5,0.071427,0.0042050648,0.5,0.375
2752,0.16028696,0.150527,0.300007,0.29203725,-0.4992,-0.5,0.071427,0.071427,0.41065982,0.32561495
2753,0.39753772,0.1913872,0.300007,0.300007,-0.5,-0.5,0.071427,0.071427,0.46886061,0.32455182
2754,0.39753772,0.1913872,0.300007,0.300007,-0.5,-0.5,0.071427,0.071427,0.46886061,0.32455182
2755,0.679858,0.64500975,0.35950106,0.28534144,-0.5,-0.5,0.071427,0.071427,0.5,0.375
2756,-0.10156,-0.10156,0.35609285,0.324994,-0.4992,-0.5,0.10195661,0.071427,0.38092318,0.375
2757,-0.000732,-0.000732,0.324994,0.30954779,-0.4992,-0.5,0.071427,-0.0036874179,0.5,0.30543844
2758,0.17396188,0.100096,0.324994,0.324994,-0.5,-0.5,0.098639631,0.0026784483,0.5,0.26784207
2759,0.16360144,0.150527,0.324994,0.324994,-0.4992,-0.5,0.13621809,0.071427,0.40961359,0.26461285
2760,0.43737351,0.22774476,0.36442422,0.324994,-0.5,-0.5,0.071427,0.071410162,0.5,0.375
2761,0.43737351,0.22774476,0.36442422,0.324994,-0.5,-0.5,0.071427,0.071410162,0.5,0.375
2762,0.679858,0.64500975,0.35950106,0.324994,-0.5,-0.5,0.093708757,0.071427,0.37983083,0.375
2763,-0.029662731,-0.10156,0.375001,0.375001,-0.4992,-0.5,0.14055829,0.071427,0.45755653,0.375
2764,0.21243243,-0.035225766,0.375001,0.375001,-0.4992,-0.5,0.17589116,5.7600349e-05,0.5,0.35161897
2765,0.21243243,-0.035225766,0.375001,0.375001,-0.4992,-0.5,0.17589116,5.7600349e-05,0.5,0.35161897
2766,0.23640501,0.150527,0.37978593,0.375001,-0.5,-0.5,0.088534716,0.071427,0.40731939,0.35842022
2767,0.45666891,0.21450741,0.375001,0.3513017,-0.5,-0.5,0.092505314,0.071427,0.5,0.375
2768,0.44230925,0.31668456,0.375001,0.34944156,-0.5,-0.5,0.1005105,0.031106608,0.5,0.375
2769,0.679858,0.65293283,0.375001,0.375001,-0.5,-0.5,0.1083626,0.071427,0.48170613,0.31287155
2770,-0.093952654,-0.10156,0.4615854,0.40877557,-0.4992,-0.5,0.21490691,0.035272349,0.5,0.26660431
2771,0.18259289,-0.000732,0.425007,0.42287006,-0.5,-0.5,0.071427,-0.11670842,0.5,0.27913211
2772,0.18259289,0.027036726,0.425007,0.425007,-0.5,-0.5,0.086149062,-0.11670842,0.5,0.2442858
2773,0.24801141,0.150527,0.49240585,0.425007,-0.4992,-0.5,0.18204211,0.071427,0.40260387,0.29945102
2774,0.251355,0.251355,0.499999,0.425007,-0.4992,-0.5,0.16620771,0.033464582,0.5,0.29435746
2775,0.49258364,0.23742399,0.499999,0.42378931,-0.4992,-0.5,0.18675244,0.049381142,0.5,0.375
2776,0.679858,0.67392597,0.425007,0.425007,-0.5,-0.5,0.086314191,0.065420384,0.42728438,0.36151229
2777,-0.085230365,-0.10156,0.474998,0.474998,-0.4992,-0.5,0.17679836,0.071427,0.4396767,0.26365283
2778,0.20102807,-0.000732,0.474998,0.474998,-0.4992,-0.5,0.19758223,-0.06225499,0.5,0.28763128
2779,0.21720027,0.100096,0.474998,0.474998,-0.4992,-0.5,0.071427,0.027963072,0.42120156,0.2438983
2780,0.29936582,0.150527,0.474998,0.474998,-0.4992,-0.5,0.10298482,0.071427,0.40333275,0.28079785
2781,0.31847324,0.22647935,0.49419655,0.474998,-0.4992,-0.5,0.071427,0.050041326,0.48525828,0.27439343
2782,0.58796113,0.2044875,0.47954895,0.474998,-0.5,-0.5,0.077464028,0.071427,0.48113922,0.35786696
2783,0.679858,0.679858,0.474998,0.42777289,-0.5,-0.5,0.21802678,0.0649727,0.375,0.33214641
2784,0.100096,0.076891091,0.16514449,0.15,-0.5,-0.5,0.32128605,0.19924551,0.38774314,0.32868609
2785,0.150527,0.150527,0.15,0.15,-0.5,-0.5,0.26519339,0.214282,0.4081288,0.36708648
2786,0.251355,0.15768344,0.15823488,0.15,-0.49922465,-0.5,0.32327711,0.214282,0.40240301,0.375
2787,0.38697393,0.33158178,0.15,0.1342307,-0.4992,-0.5,0.214282,0.214282,0.39397214,0.375
2788,0.679858,0.49337954,0.15,0.14865729,-0.4992,-0.5,0.21973627,0.21233711,0.375,0.21010126
2789,-0.096360476,-0.12597817,0.2307986,0.17672409,-0.4992,-0.5,0.30519388,0.214282,0.42338506,0.27531687
2790,-0.000732,-0.000732,0.23390248,0.199994,-0.4992,-0.5,0.35595489,0.214282,0.37552111,0.30802208
2791,0.11194983,0.012299476,0.199994,0.199994,-0.4992,-0.5,0.26636197,0.214282,0.37511669,0.30743594
2792,0.21548965,0.13803974,0.199994,0.199994,-0.5,-0.5,0.32869048,0.214282,0.40106118,0.36262642
2793,0.251355,0.23234336,0.199994,0.199994,-0.4992,-0.5,0.2547371,0.19506375,0.375,0.34493476
2794,0.40296001,0.23006418,0.26529945,0.199994,-0.4992,-0.5,0.214282,0.20063176,0.375,0.375
2795,0.679858,0.47833928,0.33637618,0.199994,-0.4992,-0.5,0.4739209,0.21080142,0.375,0.33367691
2796,-0.10156,-0.11245333,0.26559332,0.250001,-0.4992,-0.5,0.36373321,0.18060629,0.375,0.28621362
2797,0.023449095,-0.000732,0.250001,0.250001,-0.5,-0.5,0.22366435,0.214282,0.41997065,0.26670199
2798,0.29379268,0.05512283,0.25356105,0.250001,-0.4992,-0.5,0.30910764,0.20287669,0.38698348,0.375
2799,0.29379268,0.05512283,0.25356105,0.250001,-0.4992,-0.5,0.30910764,0.20287669,0.38698348,0.375
2800,0.251355,0.18200742,0.2587222,0.24018471,-0.5,-0.5,0.34041167,0.214282,0.40657436,0.375
2801,0.41511598,0.326653,0.27136303,0.250001,-0.4992,-0.5,0.214282,0.214282,0.39772878,0.375
2802,0.679858,0.47159902,0.32042382,0.24386304,-0.5,-0.5,0.5,0.214282,0.38241079,0.34652278
2803,-0.10156,-0.10156,0.32630865,0.300007,-0.5,-0.5,0.26104363,0.214282,0.42938258,0.34436791
2804,-0.000732,-0.081743277,0.300007,0.2976182,-0.4992,-0.5,0.29928599,0.214282,0.42354629,0.375
2805,0.100096,0.031829872,0.34511422,0.300007,-0.4992,-0.5,0.32474594,0.214282,0.41793099,0.31903893
2806,0.3452985,0.021612295,0.3437222,0.28300964,-0.4992,-0.5,0.27512241,0.214282,0.40322032,0.375
2807,0.33691238,0.24541592,0.37212321,0.300007,-0.4992,-0.5,0.28490636,0.214282,0.40448273,0.375
2808,0.352183,0.24530473,0.37228631,0.300007,-0.5,-0.5,0.23701833,0.214282,0.40361555,0.375
2809,0.679858,0.47159902,0.32042382,0.24386304,-0.5,-0.5,0.5,0.214282,0.38241079,0.34652278
2810,-0.094401853,-0.10156,0.324994,0.30671638,-0.5,-0.5,0.30118028,0.214282,0.42928641,0.375
2811,0.062913948,-0.0022692589,0.324994,0.299593,-0.4992,-0.5,0.49898342,0.214282,0.42002333,0.375
2812,0.100096,0.03264637,0.34569869,0.324994,-0.4992,-0.5,0.43624523,0.214282,0.41908673,0.36016631
2813,0.150527,0.030640363,0.34484573,0.324994,-0.4992,-0.5,0.214282,0.214282,0.41622286,0.31125692
2814,0.38262604,0.20434121,0.36938483,0.324994,-0.4992,-0.5,0.25392419,0.214282,0.40304249,0.375
2815,0.38262604,0.20434121,0.36938483,0.324994,-0.4992,-0.5,0.25392419,0.214282,0.40304249,0.375
2816,0.679858,0.48022445,0.324994,0.24386304,-0.5,-0.5,0.5,0.214282,0.38241079,0.34655339
2817,-0.075521603,-0.10750794,0.38682145,0.34524532,-0.4992,-0.5,0.5,0.214282,0.42999634,0.33036456
2818,0.088310511,-0.000732,0.375001,0.28240239,-0.4992,-0.5,0.34246957,0.214282,0.41778599,0.375
2819,0.15453258,0.100096,0.38934731,0.375001,-0.4992,-0.5,0.40159305,0.214282,0.41830839,0.35954763
2820,0.150527,0.10398712,0.39942256,0.375001,-0.4992,-0.5,0.42621139,0.214282,0.41853586,0.375
2821,0.40311481,0.1859316,0.38188095,0.33619313,-0.4992,-0.5,0.24003804,0.214282,0.40239698,0.375
2822,0.352183,0.28602409,0.375001,0.30779435,-0.5,-0.5,0.27445048,0.214282,0.40397574,0.375
2823,0.679858,0.57460111,0.375001,0.24386304,-0.5,-0.5,0.5,0.214282,0.38241079,0.34688826
2824,-0.088761217,-0.12929,0.42798786,0.425007,-0.4992,-0.5,0.24125059,0.214282,0.43443743,0.27118311
2825,0.14788147,-0.082460194,0.499999,0.425007,-0.4992,-0.5,0.214282,0.214282,0.42099904,0.375
2826,0.13258872,0.100096,0.425007,0.34332151,-0.4992,-0.5,0.38479177,0.214282,0.41808925,0.375
2827,0.150527,0.13061744,0.425007,0.38068181,-0.4992,-0.5,0.44591192,0.214282,0.41879861,0.375
2828,0.251355,0.20242733,0.499999,0.425007,-0.4992,-0.5,0.214282,0.19067289,0.37861843,0.37393231
2829,0.45765734,0.21818075,0.499999,0.425007,-0.5,-0.5,0.214282,0.214282,0.375,0.375
2830,0.679858,0.43611202,0.425007,0.425007,-0.5,-0.5,0.23350963,0.20407036,0.375,0.32444809
2831,-0.10156,-0.11514973,0.49779149,0.4748158,-0.4992,-0.5,0.25901968,0.17388116,0.375,0.27144961
2832,0.28654681,-0.081194035,0.499999,0.474998,-0.4992,-0.5,0.22262257,0.21117791,0.41063723,0.3230296
2833,0.27717299,0.100096,0.474998,0.45638899,-0.4992,-0.5,0.22525057,0.214282,0.41510839,0.375
2834,0.23828012,0.150527,0.474998,0.44272002,-0.4992,-0.5,0.32624025,0.214282,0.41668479,0.375
2835,0.251355,0.20727625,0.49224653,0.4740015,-0.4992,-0.5,0.38483548,0.214282,0.41738917,0.375
2836,0.46980941,0.27124832,0.499999,0.474998,-0.4992,-0.5,0.214282,0.19486045,0.375,0.375
2837,0.679858,0.44874328,0.474998,0.474998,-0.5,-0.5,0.22663951,0.20257493,0.375,0.37387282
2838,0.100096,0.077693086,0.16643147,0.15,-0.5,-0.5,0.357182,0.19796881,0.38576909,0.36765243
2839,0.19949854,0.150527,0.15002172,0.15,-0.4992,-0.5,0.36380785,0.27549771,0.5,0.375
2840,0.30839765,0.1638779,0.15,0.14282603,-0.4996085,-0.5,0.5,0.33334271,0.5,0.26309191
2841,0.352183,0.33252989,0.15,0.14467191,-0.5,-0.5,0.5,0.34810558,0.5,0.29834283
2842,0.679858,0.60273584,0.26445595,0.15,-0.5,-0.5,0.357182,0.21229695,0.375,0.27313206
2843,-0.07459349,-0.10156,0.20074746,0.18880905,-0.4992,-0.5,0.5,0.357182,0.41195501,0.34209475
2844,-0.000732,-0.021617915,0.24178945,0.199994,-0.4992,-0.5,0.357182,0.31071246,0.46699852,0.31005325
2845,0.19563583,-0.024536858,0.199994,0.199994,-0.4992,-0.5,0.37632548,0.31849998,0.47438159,0.375
2846,0.18814,0.14499376,0.199994,0.199994,-0.4992,-0.5,0.357182,0.30937039,0.5,0.36536763
2847,0.679858,0.1979122,0.23920342,0.199994,-0.5,-0.5,0.4739209,0.28403239,0.375,0.3326459
2848,0.679858,0.33964616,0.26231303,0.199994,-0.5,-0.5,0.4739209,0.28403239,0.375,0.33280066
2849,0.679858,0.47991156,0.33073711,0.199994,-0.5,-0.5,0.4739209,0.28403239,0.375,0.33325886
2850,-0.085557822,-0.10156,0.250001,0.23599699,-0.5,-0.5,0.5,0.357182,0.40989271,0.34047147
2851,-0.00047674008,-0.039221273,0.250001,0.24979227,-0.4992,-0.5,0.5,0.357182,0.5,0.35994884
2852,0.23228464,0.057270083,0.25476212,0.250001,-0.4992,-0.5,0.357182,0.20239897,0.38973772,0.375
2853,0.23228464,0.057270083,0.25476212,0.250001,-0.4992,-0.5,0.357182,0.20239897,0.38973772,0.375
2854,0.251355,0.18420014,0.25001076,0.250001,-0.5,-0.5,0.357182,0.27441081,0.5,0.3239312
2855,0.679858,0.352183,0.26632553,0.24115618,-0.4992,-0.5,0.5,0.25617349,0.375,0.3465408
2856,0.679858,0.4732203,0.31875884,0.250001,-0.5,-0.5,0.5,0.30371216,0.5,0.34651163
2857,-0.088719057,-0.10156,0.300007,0.27985455,-0.5,-0.5,0.38092376,0.357182,0.4077989,0.375
2858,-0.000732,-0.000732,0.30799478,0.27737129,-0.4992,-0.5,0.5,0.31512632,0.5,0.35785327
2859,0.100096,0.042217878,0.34741692,0.300007,-0.4992,-0.5,0.357182,0.26735962,0.5,0.37272864
2860,0.24051568,0.037249584,0.34632211,0.28386172,-0.4992,-0.5,0.357182,0.2729998,0.5,0.375
2861,0.27351748,0.251355,0.31637286,0.300007,-0.5,-0.5,0.5,0.25414334,0.46971668,0.25533969
2862,0.679858,0.352183,0.34721365,0.24112398,-0.4992,-0.5,0.5,0.30533605,0.375,0.34708247
2863,0.679858,0.47167973,0.31688989,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34649912
2864,-0.10156,-0.10156,0.324994,0.31022004,-0.4992,-0.5,0.5,0.357182,0.40675267,0.34268598
2865,0.042305668,-0.000732,0.324994,0.27751891,-0.4992,-0.5,0.5,0.31568893,0.5,0.37324273
2866,0.100096,0.042870865,0.3473744,0.324994,-0.4992,-0.5,0.43624523,0.26661216,0.5,0.36016631
2867,0.24051568,0.037249584,0.34632211,0.28386172,-0.4992,-0.5,0.357182,0.2729998,0.5,0.375
2868,0.31489156,0.2130305,0.324994,0.324994,-0.5,-0.5,0.5,0.27450098,0.5,0.27267513
2869,0.352183,0.352183,0.324994,0.324994,-0.5,-0.5,0.48639506,0.29183129,0.375,0.27608382
2870,0.679858,0.48697484,0.324994,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34655339
2871,-0.059116951,-0.10156,0.39342735,0.31090995,-0.4992,-0.5,0.5,0.33637924,0.37756909,0.33781756
2872,0.047166034,-0.000732,0.40718296,0.28310784,-0.4992,-0.5,0.5,0.31840908,0.5,0.37185633
2873,0.16005888,0.100096,0.3849377,0.375001,-0.4992,-0.5,0.37542188,0.26731851,0.5,0.35112896
2874,0.150527,0.10809999,0.40072565,0.375001,-0.4992,-0.5,0.42621139,0.26696843,0.5,0.375
2875,0.25338923,0.19384667,0.39370381,0.3368207,-0.4992,-0.5,0.357182,0.27188839,0.5,0.375
2876,0.45784548,0.352183,0.375001,0.375001,-0.5,-0.5,0.5,0.32222478,0.375,0.36534527
2877,0.679858,0.57602193,0.375001,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34688826
2878,-0.080386703,-0.10156,0.425007,0.41416382,-0.4992,-0.5,0.39825033,0.33539372,0.375,0.28465473
2879,0.092131366,-0.033811406,0.425007,0.38986886,-0.4992,-0.5,0.49329913,0.35679312,0.5,0.375
2880,0.13258872,0.100096,0.425007,0.34332151,-0.4992,-0.5,0.38479177,0.26725727,0.5,0.375
2881,0.150527,0.13061744,0.425007,0.38068181,-0.4992,-0.5,0.44591192,0.2667985,0.5,0.375
2882,0.27482601,0.20530774,0.499999,0.425007,-0.5,-0.5,0.357182,0.22417477,0.375,0.375
2883,0.52440331,0.352183,0.42781502,0.425007,-0.5,-0.5,0.357182,0.357182,0.375,0.23496922
2884,0.679858,0.67982344,0.425007,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34722313
2885,-0.088307857,-0.10156,0.499999,0.4678328,-0.4992,-0.5,0.5,0.357182,0.39942502,0.31754131
2886,0.25243167,-0.000732,0.499999,0.474998,-0.4992,-0.5,0.38418329,0.26231055,0.42514173,0.375
2887,0.25243167,0.037300919,0.499999,0.474998,-0.4992,-0.5,0.38418329,0.22132556,0.42826493,0.375
2888,0.25243167,0.037300919,0.499999,0.474998,-0.4992,-0.5,0.38418329,0.22132556,0.42826493,0.375
2889,0.251355,0.211475,0.49488116,0.4740015,-0.4992,-0.5,0.38483548,0.26771004,0.5,0.375
2890,0.59299716,0.352183,0.474998,0.474998,-0.5,-0.5,0.40016685,0.19938478,0.375,0.32568415
2891,0.679858,0.42503494,0.474998,0.474998,-0.5,-0.5,0.5,0.2999017,0.375,0.375
2892,0.24117072,0.100096,0.15,0.15,-0.49931695,-0.5,0.5,0.2267021,0.4221854,0.27119699
2893,0.30839765,0.1638779,0.15,0.14282603,-0.4996085,-0.5,0.5,0.33334271,0.5,0.26309191
2894,0.43249379,0.301769,0.15,0.13851798,-0.5,-0.5,0.5,0.37172838,0.42992908,0.36556024
2895,0.52235891,0.47683368,0.15,0.15,-0.4992,-0.5,0.5,0.5,0.39763482,0.375
2896,0.679858,0.49312581,0.24568197,0.15,-0.4992,-0.5,0.5,0.5,0.40099644,0.34640256
2897,-0.075694986,-0.10156,0.199994,0.19026592,-0.4992,-0.5,0.5,0.37875183,0.4392752,0.34165643
2898,0.037402265,-0.021875001,0.23248828,0.199994,-0.4992,-0.5,0.5,0.31041675,0.46664224,0.375
2899,0.13593344,-0.02070954,0.199994,0.199994,-0.4992,-0.5,0.5,0.29871715,0.45488591,0.29591082
2900,0.200941,0.200941,0.199994,0.199994,-0.4992,-0.5,0.5,0.27688914,0.375,0.36720343
2901,0.5629043,0.301769,0.25418176,0.199994,-0.4992,-0.5,0.5,0.41590196,0.375,0.31245702
2902,0.5629043,0.478202,0.33429655,0.199994,-0.4992,-0.5,0.5,0.34257671,0.375,0.31299351
2903,0.679858,0.48298961,0.27753959,0.199994,-0.5,-0.5,0.5,0.39041092,0.5,0.3462356
2904,-0.085544874,-0.10156,0.250001,0.23666397,-0.5,-0.5,0.5,0.36512519,0.41994188,0.34047147
2905,0.014986377,-0.063380959,0.25057943,0.24895615,-0.4992,-0.5,0.5,0.38480425,0.5,0.36466627
2906,0.17771757,0.065378777,0.250001,0.250001,-0.5,-0.5,0.5,0.2005862,0.39003355,0.375
2907,0.200941,0.200941,0.29085624,0.23387683,-0.5,-0.5,0.5,0.27304159,0.5,0.26000907
2908,0.679858,0.301769,0.25374204,0.24516965,-0.4992,-0.5,0.5,0.40993196,0.375,0.34645653
2909,0.679858,0.4732203,0.31875884,0.250001,-0.5,-0.5,0.5,0.30371216,0.5,0.34651163
2910,0.679858,0.4732203,0.31875884,0.250001,-0.5,-0.5,0.5,0.30371216,0.5,0.34651163
2911,-0.10156,-0.10156,0.32810313,0.300007,-0.5,-0.5,0.5,0.39569642,0.45534825,0.3447944
2912,-0.000732,-0.000732,0.30799478,0.27737129,-0.4992,-0.5,0.5,0.31512632,0.5,0.35785327
2913,0.29070774,0.03506193,0.31190685,0.300007,-0.5,-0.5,0.5,0.27436024,0.5,0.27567768
2914,0.23361991,0.200941,0.300007,0.26458017,-0.5,-0.5,0.5,0.27332333,0.5,0.27518819
2915,0.679858,0.301769,0.35106238,0.26421166,-0.4992,-0.5,0.5,0.46028638,0.375,0.34710824
2916,0.679858,0.47167973,0.31688989,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34649912
2917,0.679858,0.47167973,0.31688989,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34649912
2918,-0.10156,-0.10156,0.349998,0.309925,-0.4992,-0.5,0.5,0.37386048,0.42680618,0.36687626
2919,0.047166034,-0.000732,0.40718296,0.28310784,-0.4992,-0.5,0.5,0.31840908,0.5,0.37185633
2920,0.100096,0.089745576,0.349998,0.349998,-0.5,-0.5,0.5,0.26586419,0.5,0.3221671
2921,0.36597215,0.200941,0.349998,0.349998,-0.5,-0.5,0.5,0.27562905,0.5,0.3581124
2922,0.40385591,0.301769,0.349998,0.349998,-0.5,-0.5,0.5,0.45963947,0.375,0.31463509
2923,0.679858,0.47167973,0.349998,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.35148832
2924,0.679858,0.53416558,0.349998,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.35148832
2925,-0.10156,-0.12089083,0.400004,0.400004,-0.4992,-0.5,0.5,0.43025646,0.375,0.33987937
2926,0.086021732,-0.000732,0.40477934,0.400004,-0.4992,-0.5,0.5,0.24974267,0.375,0.375
2927,0.14420844,0.04626846,0.400004,0.400004,-0.5,-0.5,0.5,0.20498874,0.40568185,0.375
2928,0.200941,0.11726625,0.400004,0.38339615,-0.5,-0.5,0.5,0.36428773,0.5,0.375
2929,0.51754336,0.301769,0.40255827,0.400004,-0.5,-0.5,0.5,0.49205968,0.375,0.29988237
2930,0.478202,0.45137457,0.400004,0.400004,-0.5,-0.5,0.5,0.44341773,0.48814375,0.28842738
2931,0.679858,0.59444099,0.400004,0.23654439,-0.4992,-0.5,0.5,0.5,0.5,0.35046186
2932,-0.087152771,-0.10793875,0.449995,0.39811645,-0.4992,-0.5,0.5,0.44231267,0.5,0.32299217
2933,0.098173804,-0.000732,0.499999,0.449995,-0.5,-0.5,0.5,0.39453182,0.375,0.375
2934,0.18146353,0.043331964,0.499999,0.44765679,-0.4992,-0.5,0.5,0.24250147,0.46377277,0.27545445
2935,0.48478699,0.200941,0.449995,0.4320637,-0.5,-0.5,0.5,0.27753785,0.5,0.36816453
2936,0.53664224,0.23750906,0.449995,0.449995,-0.5,-0.5,0.5,0.27890595,0.5,0.30575273
2937,0.56826053,0.45753059,0.499999,0.44810378,-0.5,-0.5,0.5,0.28012377,0.5,0.31528011
2938,0.679858,0.4401699,0.45287443,0.449995,-0.5,-0.5,0.5,0.27230645,0.48166291,0.34740975
2939,0.100096,0.100096,0.2890763,0.199994,-0.5,-0.5,-0.37505861,-0.5,0.5,0.35165823
2940,0.200941,0.17901295,0.31962112,0.199994,-0.4992,-0.5,-0.36209287,-0.5,0.5,0.39313204
2941,0.301769,0.28894437,0.26864395,0.199994,-0.5,-0.5,-0.47106236,-0.5,0.5,0.21257318
2942,0.47916051,0.37549114,0.26013897,0.199994,-0.5,-0.5,-0.45001618,-0.5,0.5,0.21858946
2943,0.679858,0.64141252,0.321907,0.199994,-0.5,-0.5,-0.48400427,-0.5,0.5,0.4176843
2944,-0.10156,-0.12929,0.250001,0.21353904,-0.4992,-0.5,-0.32195364,-0.5,0.5,0.37542697
2945,-0.000732,-0.045792973,0.250001,0.20330419,-0.4992,-0.5,-0.5,-0.5,0.5,0.44601904
2946,0.11098263,0.097041129,0.28650458,0.250001,-0.5,-0.5,-0.36758351,-0.5,0.5,0.27582548
2947,0.200941,0.097041129,0.30311544,0.250001,-0.5,-0.5,-0.4629565,-0.5,0.5,0.28900398
2948,0.301769,0.28316884,0.250001,0.22001993,-0.5,-0.5,-0.47149036,-0.5,0.5,0.18316869
2949,0.56630336,0.43252778,0.25896227,0.250001,-0.5,-0.5,-0.5,-0.5,0.5,0.25614401
2950,0.679858,0.43252778,0.250001,0.250001,-0.5,-0.5,-0.5,-0.5,0.5,0.4247855
2951,-0.093029819,-0.10156,0.30380065,0.300007,-0.4992,-0.5,-0.48794102,-0.5,0.5,0.36633525
2952,0.013883599,-0.073131576,0.300007,0.300007,-0.4992,-0.5,-0.5,-0.5,0.5,0.35233385
2953,0.3036334,0.086980858,0.300007,0.300007,-0.4992,-0.5,-0.46911877,-0.5,0.5,0.29042758
2954,0.3036334,0.086980858,0.300007,0.300007,-0.4992,-0.5,-0.46911877,-0.5,0.5,0.29042758
2955,0.3036334,0.086980858,0.300007,0.300007,-0.4992,-0.5,-0.46911877,-0.5,0.5,0.29042758
2956,0.478202,0.29866053,0.300007,0.28734285,-0.5,-0.5,-0.5,-0.5,0.5,0.30178884
2957,0.679858,0.615752,0.300007,0.300007,-0.5,-0.5,-0.40343426,-0.5,0.5,0.46812444
2958,-0.076332917,-0.10787617,0.349998,0.32038486,-0.5,-0.5,-0.5,-0.5,0.5,0.48505154
2959,0.021727634,-0.000732,0.349998,0.32183618,-0.5,-0.5,-0.49156334,-0.5,0.5,0.36400229
2960,0.19198428,0.030252398,0.349998,0.31649507,-0.4992,-0.5,-0.5,-0.5,0.5,0.3520224
2961,0.200941,0.19842168,0.349998,0.3117593,-0.4992,-0.5,-0.5,-0.5,0.5,0.3669895
2962,0.3213567,0.19842168,0.349998,0.3117593,-0.4992,-0.5,-0.5,-0.5,0.5,0.34362146
2963,0.478202,0.30991113,0.349998,0.34496392,-0.5,-0.5,-0.5,-0.5,0.5,0.36021414
2964,0.679858,0.57749225,0.349998,0.349998,-0.5,-0.5,-0.26505716,-0.5,0.5,0.38230269
2965,-0.09692213,-0.10156,0.4043181,0.39010414,-0.5,-0.5,-0.5,-0.5,0.5,0.44608243
2966,-0.000732,-0.025224147,0.400004,0.36102315,-0.5,-0.5,-0.35477867,-0.5,0.5,0.4637717
2967,0.1070019,0.100096,0.400004,0.400004,-0.5,-0.5,-0.40346058,-0.5,0.5,0.39842613
2968,0.34122253,0.1264297,0.400004,0.31378665,-0.5,-0.5,-0.5,-0.5,0.5,0.5
2969,0.34122253,0.1264297,0.400004,0.31378665,-0.5,-0.5,-0.5,-0.5,0.5,0.5
2970,0.493159,0.32025323,0.400004,0.30832845,-0.5,-0.5,-0.5,-0.5,0.5,0.44072416
2971,0.679858,0.32025323,0.400004,0.400004,-0.4992,-0.5,-0.16511504,-0.5,0.5,0.46176188
2972,-0.10131025,-0.12617533,0.46028245,0.449995,-0.4992,-0.5,-0.48775686,-0.5,0.5,0.5
2973,-0.000732,-0.037092618,0.47151295,0.3692565,-0.4992,-0.5,-0.33962414,-0.5,0.5,0.5
2974,0.15081254,0.100096,0.449995,0.449995,-0.5,-0.5,-0.34459992,-0.5,0.5,0.482073
2975,0.31112637,0.066899965,0.449995,0.32646118,-0.5,-0.5,-0.5,-0.5,0.5,0.4996331
2976,0.31112637,0.066899965,0.449995,0.32646118,-0.5,-0.5,-0.5,-0.5,0.5,0.4996331
2977,0.478202,0.34580376,0.449995,0.449995,-0.5,-0.5,-0.49425911,-0.5,0.5,0.49032609
2978,0.679858,0.42458522,0.449995,0.40951228,-0.5,-0.5,-0.15520849,-0.5,0.5,0.38422967
2979,0.478202,0.43235297,0.16178483,0.15,-0.5,-0.5,-0.3360813,-0.357145,0.5,0.33975773
2980,0.679858,0.64174882,0.15592726,0.15,-0.4992,-0.5,-0.1380109,-0.357145,0.5,0.46464048
2981,-0.094416408,-0.10156,0.20927073,0.199994,-0.5,-0.5,-0.357145,-0.48633697,0.5,0.3255866
2982,-0.000732,-0.094781178,0.2046316,0.199994,-0.5,-0.5,-0.357145,-0.48646667,0.5,0.40452915
2983,0.100096,0.061930488,0.24612668,0.199994,-0.5,-0.5,-0.21954417,-0.46533673,0.5,0.21649547
2984,0.200941,0.16824185,0.31428219,0.199994,-0.5,-0.5,-0.357145,-0.44515352,0.5,0.40132199
2985,0.301769,0.25501443,0.199994,0.199994,-0.5,-0.5,-0.357145,-0.43216237,0.5,0.42400374
2986,0.478202,0.27047972,0.29511403,0.199994,-0.5,-0.5,-0.28026647,-0.357145,0.5,0.28738608
2987,0.679858,0.66461976,0.199994,0.199994,-0.5,-0.5,-0.085768492,-0.35924308,0.5,0.34278118
2988,-0.10156,-0.12929,0.250001,0.21353904,-0.4992,-0.5,-0.32195364,-0.5,0.5,0.37542697
2989,-0.000732,-0.095356583,0.250001,0.23165858,-0.4992,-0.5,-0.357145,-0.5,0.5,0.44025137
2990,0.100096,0.093194367,0.27703639,0.250001,-0.5,-0.5,-0.35604162,-0.47982073,0.5,0.20293251
2991,0.20204795,0.10960902,0.26882321,0.24034335,-0.5,-0.5,-0.357145,-0.48320296,0.5,0.20127764
2992,0.301769,0.27786562,0.250001,0.20851978,-0.5,-0.5,-0.357145,-0.47158849,0.5,0.49969901
2993,0.478202,0.38240488,0.26836833,0.250001,-0.5,-0.5,-0.21492492,-0.357145,0.5,0.26756239
2994,0.679858,0.6356202,0.29176488,0.250001,-0.5,-0.5,-0.357145,-0.4124608,0.5,0.37914741
2995,-0.10156,-0.12929,0.300007,0.21353904,-0.4992,-0.5,-0.34989612,-0.5,0.5,0.41660782
2996,-0.000732,-0.000732,0.34208496,0.300007,-0.5,-0.5,-0.30263704,-0.36747133,0.5,0.5
2997,0.100096,-0.0019445202,0.300007,0.300007,-0.5,-0.5,-0.25068663,-0.37570571,0.5,0.23510125
2998,0.200941,0.13285986,0.300007,0.300007,-0.4992,-0.5,-0.357145,-0.40283135,0.5,0.2615608
2999,0.301769,0.29801917,0.3253362,0.300007,-0.4992,-0.5,-0.357145,-0.43606508,0.5,0.46399738
3000,0.59721976,0.44526419,0.300007,0.300007,-0.4992,-0.5,-0.35632204,-0.357145,0.5,0.28941754
3001,0.679858,0.679858,0.300007,0.300007,-0.5,-0.5,-0.30329146,-0.46273092,0.5,0.3020008
3002,-0.10156,-0.10156,0.349998,0.349998,-0.5,-0.5,-0.357145,-0.40008797,0.5,0.47885563
3003,-0.000732,-0.000732,0.35948222,0.31882068,-0.5,-0.5,-0.30760872,-0.5,0.5,0.5
3004,0.19650728,0.083663951,0.349998,0.34655658,-0.5,-0.5,-0.357145,-0.5,0.5,0.5
3005,0.21569643,0.16827024,0.349998,0.33285566,-0.5,-0.5,-0.357145,-0.5,0.5,0.40180983
3006,0.301769,0.301769,0.349998,0.32915512,-0.5,-0.5,-0.357145,-0.42100588,0.5,0.33780686
3007,0.66371543,0.478202,0.349998,0.349998,-0.5,-0.5,-0.21612307,-0.357145,0.5,0.43776739
3008,0.679858,0.62308895,0.349998,0.349998,-0.5,-0.5,-0.20363977,-0.3962162,0.5,0.37825409
3009,-0.10156,-0.10156,0.400004,0.400004,-0.5,-0.5,-0.29506953,-0.44402007,0.5,0.42080585
3010,-0.000732,-0.025224147,0.400004,0.36102315,-0.5,-0.5,-0.35477867,-0.5,0.5,0.4637717
3011,0.10800574,-0.029551167,0.400004,0.400004,-0.5,-0.5,-0.27814941,-0.46484654,0.5,0.39716475
3012,0.200941,0.16827024,0.400004,0.33285566,-0.5,-0.5,-0.357145,-0.5,0.5,0.44980481
3013,0.31281248,0.301769,0.400004,0.31123722,-0.5,-0.5,-0.357145,-0.5,0.5,0.46927776
3014,0.67871631,0.35471439,0.400004,0.35917001,-0.5,-0.5,-0.357145,-0.5,0.5,0.5
3015,0.679858,0.63665941,0.400004,0.3964529,-0.5,-0.5,-0.10358708,-0.41006581,0.5,0.45766605
3016,-0.10156,-0.12929,0.449995,0.449995,-0.5,-0.5,-0.25255665,-0.37263971,0.5,0.46889356
3017,-0.000732,-0.040902901,0.449995,0.36596477,-0.4992,-0.5,-0.357145,-0.47144338,0.5,0.47590529
3018,0.16775409,0.100096,0.449995,0.449995,-0.5,-0.5,-0.35020411,-0.38137323,0.5,0.47930108
3019,0.36246628,0.028563618,0.449995,0.36990926,-0.5,-0.5,-0.32468195,-0.36028839,0.5,0.49980651
3020,0.36246628,0.028563618,0.449995,0.36990926,-0.5,-0.5,-0.32468195,-0.36028839,0.5,0.49980651
3021,0.56152755,0.30945308,0.449995,0.39162355,-0.5,-0.5,-0.19566651,-0.39362872,0.5,0.25078351
3022,0.679858,0.59236974,0.47006147,0.3895518,-0.4992,-0.5,-0.1616886,-0.357145,0.5,0.29965697
3023,0.12579069,0.10004384,0.17967433,0.15,-0.5,-0.5,-0.214282,-0.26420787,0.5,0.4501651
3024,0.35538743,0.294078,0.16335313,0.15,-0.5,-0.5,-0.214282,-0.27505104,0.5,0.31265462
3025,0.679858,0.478202,0.15573957,0.15,-0.4992,-0.5,-0.1380109,-0.23710809,0.5,0.46084931
3026,0.679858,0.679858,0.15,0.15,-0.4992,-0.5,-0.1380109,-0.23267883,0.5,0.46070942
3027,-0.10156,-0.11042215,0.20444022,0.199994,-0.5,-0.5,-0.214282,-0.34484888,0.5,0.42168622
3028,0.0040664104,-0.049160548,0.199994,0.199994,-0.5,-0.5,-0.214282,-0.30380868,0.5,0.38222933
3029,0.1048502,0.100096,0.26123953,0.199994,-0.5,-0.5,-0.214282,-0.21493193,0.5,0.24753223
3030,0.200941,0.11051292,0.199994,0.199994,-0.5,-0.5,-0.214282,-0.22311877,0.5,0.47998178
3031,0.34502105,0.29622647,0.27342684,0.199994,-0.5,-0.5,-0.15908738,-0.214282,0.5,0.21370877
3032,0.478202,0.478202,0.26944654,0.199994,-0.5,-0.5,-0.214282,-0.23334481,0.5,0.48232377
3033,0.679858,0.61882535,0.199994,0.199994,-0.4992,-0.5,-0.085768492,-0.214282,0.5,0.36782842
3034,-0.10156,-0.12929,0.250001,0.21580997,-0.5,-0.5,-0.214282,-0.32178018,0.5,0.48514994
3035,-0.000732,-0.090722956,0.30312037,0.250001,-0.5,-0.5,-0.214282,-0.25355955,0.5,0.35633006
3036,0.100096,0.073783099,0.250001,0.23318702,-0.4992,-0.5,-0.21160416,-0.23351301,0.5,0.21602355
3037,0.200941,0.043156719,0.250001,0.250001,-0.4992,-0.5,-0.214282,-0.3273643,0.5,0.35074309
3038,0.46440456,0.2371887,0.27099704,0.250001,-0.4992,-0.5,-0.214282,-0.21881872,0.5,0.22473258
3039,0.49961496,0.478202,0.26668642,0.250001,-0.4992,-0.5,-0.214282,-0.23343616,0.5,0.23533507
3040,0.679858,0.47379622,0.250001,0.22951768,-0.5,-0.5,0.08774619,-0.22895466,0.5,0.43081929
3041,-0.10156,-0.12929,0.32505576,0.290728,-0.5,-0.5,-0.059551506,-0.28377785,0.5,0.5
3042,0.040258146,-0.0015544961,0.300007,0.28077138,-0.5,-0.5,-0.15267632,-0.23833595,0.5,0.27541937
3043,0.100096,0.0013333521,0.300007,0.27925466,-0.5,-0.5,-0.214282,-0.22807938,0.5,0.33494241
3044,0.22902554,0.200941,0.300007,0.300007,-0.4992,-0.5,-0.21242122,-0.23040605,0.5,0.24414302
3045,0.32864565,0.24803481,0.300007,0.27608012,-0.4992,-0.5,-0.214282,-0.24283819,0.5,0.25553996
3046,0.478202,0.478202,0.30074047,0.300007,-0.5,-0.5,-0.092667301,-0.2323091,0.5,0.27208036
3047,0.679858,0.49594604,0.300007,0.26875855,-0.5,-0.5,0.18528646,-0.25260643,0.5,0.5
3048,-0.10156,-0.10156,0.36953595,0.33409907,-0.5,-0.5,-0.07226277,-0.26125628,0.5,0.5
3049,0.0042275682,-0.0024739668,0.349998,0.27932158,-0.5,-0.5,-0.13783182,-0.22779139,0.5,0.29767813
3050,0.100096,0.0073198612,0.349998,0.31714086,-0.5,-0.5,-0.214282,-0.5,0.5,0.42939855
3051,0.20387451,0.14875075,0.349998,0.349998,-0.5,-0.5,0.19834969,-0.214282,0.5,0.47826967
3052,0.301769,0.27269963,0.35786481,0.349998,-0.4992,-0.5,-0.214282,-0.26976906,0.5,0.41351032
3053,0.55004672,0.46385061,0.349998,0.349998,-0.5,-0.5,-0.057960084,-0.214282,0.5,0.37320063
3054,0.679858,0.62308895,0.349998,0.349998,-0.5,-0.5,-0.20363977,-0.3962162,0.5,0.37825409
3055,-0.10156,-0.12929,0.43512518,0.36659511,-0.5,-0.5,-0.13680014,-0.22804661,0.5,0.45338487
3056,-0.000732,-0.022972035,0.400004,0.38318729,-0.5,-0.5,-0.16542903,-0.214282,0.5,0.37547957
3057,0.100096,-0.045597836,0.400004,0.33527273,-0.5,-0.5,-0.214282,-0.46174493,0.5,0.46866685
3058,0.34703344,0.14879435,0.400004,0.400004,-0.4992,-0.5,-0.21317596,-0.214282,0.5,0.41415983
3059,0.33441702,0.28121964,0.400004,0.400004,-0.4992,-0.5,-0.16493181,-0.25425968,0.5,0.4143374
3060,0.679858,0.478202,0.400004,0.39942115,-0.5,-0.5,-0.1063651,-0.22902384,0.5,0.45060361
3061,0.679858,0.63665941,0.400004,0.3964529,-0.5,-0.5,-0.10358708,-0.41006581,0.5,0.45766605
3062,-0.10156,-0.12929,0.449995,0.44641242,-0.5,-0.5,-0.18615509,-0.2205176,0.5,0.46778813
3063,0.032750484,-0.015919983,0.449995,0.449995,-0.5,-0.5,-0.2040281,-0.3159852,0.5,0.46196257
3064,0.100096,0.033801128,0.449995,0.449995,-0.5,-0.5,-0.214282,-0.28757768,0.5,0.47641407
3065,0.27385761,0.035540562,0.449995,0.449995,-0.5,-0.5,-0.15103404,-0.214282,0.5,0.48440499
3066,0.35438399,0.29163975,0.449995,0.42608749,-0.5,-0.5,-0.10245533,-0.23737275,0.5,0.49412628
3067,0.61277217,0.478202,0.449995,0.38242409,-0.5,-0.5,-0.16735212,-0.22736933,0.5,0.27779601
3068,0.679858,0.59170886,0.47103932,0.38954198,-0.4992,-0.5,-0.16171252,-0.35635757,0.5,0.29964848
3069,0.100096,0.080180263,0.17835368,0.15,-0.5,-0.5,-0.071427,-0.16722304,0.5,0.45360148
3070,0.25773337,0.19026972,0.16038327,0.15,-0.4992,-0.5,-0.048578647,-0.10026186,0.5,0.23365902
3071,0.38125747,0.301769,0.15707933,0.15,-0.4992,-0.5,-0.071427,-0.13798848,0.5,0.26205179
3072,0.63020857,0.33302298,0.15,0.15,-0.4992,-0.5,0.063205877,-0.071427,0.5,0.41123786
3073,0.679858,0.57528091,0.15359117,0.15,-0.5,-0.5,-0.055320833,-0.071427,0.5,0.44447942
3074,-0.10156,-0.10156,0.26128022,0.17389849,-0.4992,-0.5,-0.071427,-0.27819256,0.5,0.4693592
3075,-0.000732,-0.085751309,0.24150376,0.18861858,-0.5,-0.5,-0.061359918,-0.28475778,0.5,0.24279024
3076,0.100096,0.100096,0.199994,0.199994,-0.5,-0.5,-0.071427,-0.096152101,0.5,0.49985116
3077,0.3479033,0.200941,0.199994,0.199994,-0.5,-0.5,-0.071427,-0.10467753,0.5,0.38854739
3078,0.3479033,0.21320471,0.24048906,0.199994,-0.5,-0.5,-0.071427,-0.11442579,0.5,0.38854739
3079,0.57105239,0.33447118,0.199994,0.199994,-0.5,-0.5,-0.071427,-0.071427,0.5,0.3374508
3080,0.679858,0.679858,0.30519223,0.18174542,-0.5,-0.5,0.20421373,-0.071427,0.5,0.45583585
3081,-0.089054371,-0.12039691,0.25068198,0.250001,-0.5,-0.5,-0.071427,-0.31630989,0.5,0.49635231
3082,0.013207496,-0.000732,0.31205011,0.250001,-0.5,-0.5,-0.071427,-0.13862345,0.5,0.40786962
3083,0.100096,0.100096,0.32844609,0.250001,-0.4992,-0.5,-0.071427,-0.098811404,0.5,0.4053862
3084,0.200941,0.200941,0.26519311,0.250001,-0.4992,-0.5,-0.067411251,-0.12934498,0.5,0.21541834
3085,0.30560977,0.26164159,0.250001,0.250001,-0.5,-0.5,-0.071427,-0.071427,0.5,0.30062754
3086,0.50927448,0.33742216,0.250001,0.250001,-0.5,-0.5,-0.024718461,-0.071427,0.5,0.31127521
3087,0.679858,0.67237033,0.37541046,0.24021712,-0.4992,-0.5,0.3299573,-0.084163997,0.5,0.5
3088,-0.10156,-0.12929,0.32210141,0.300007,-0.5,-0.5,-0.05870723,-0.11260064,0.5,0.5
3089,0.00038216953,-0.012894256,0.31050354,0.300007,-0.5,-0.5,-0.071427,-0.2493646,0.5,0.3761504
3090,0.17688608,0.100096,0.32358622,0.300007,-0.5,-0.5,-0.071427,-0.15164768,0.5,0.30204897
3091,0.200941,0.078110102,0.32186497,0.29667852,-0.5,-0.5,-0.071427,-0.11618507,0.5,0.31926297
3092,0.42198422,0.22280194,0.32065932,0.27623305,-0.5,-0.5,-0.071427,-0.071427,0.5,0.30809585
3093,0.478202,0.39035221,0.31381872,0.300007,-0.5,-0.5,-0.071427,-0.13150544,0.5,0.28877562
3094,0.679858,0.67237033,0.37541046,0.24021712,-0.4992,-0.5,0.3299573,-0.084163997,0.5,0.5
3095,-0.10156,-0.12929,0.35186879,0.349998,-0.5,-0.5,-0.067213961,-0.19927166,0.5,0.5
3096,-0.000732,-0.065860728,0.349998,0.349998,-0.5,-0.5,-0.071427,-0.15674065,0.5,0.4801039
3097,0.20152052,0.08359081,0.349998,0.349998,-0.5,-0.5,0.11015827,-0.071427,0.5,0.5
3098,0.20152052,0.08359081,0.349998,0.349998,-0.5,-0.5,0.11015827,-0.071427,0.5,0.5
3099,0.38573965,0.24309124,0.349998,0.27157671,-0.5,-0.5,-0.049469184,-0.071427,0.5,0.33336759
3100,0.478202,0.37326938,0.349998,0.349998,-0.5,-0.5,0.037476217,-0.11079044,0.5,0.34503109
3101,0.679858,0.67237033,0.37541046,0.24021712,-0.4992,-0.5,0.3299573,-0.084163997,0.5,0.5
3102,-0.10156,-0.10156,0.400004,0.36765142,-0.5,-0.5,0.007649374,-0.10223275,0.5,0.5
3103,0.043934229,-0.000732,0.400004,0.39556184,-0.4992,-0.5,-0.071427,-0.071427,0.5,0.44488388
3104,0.21508317,0.012011614,0.400004,0.35389454,-0.4992,-0.5,-0.037293783,-0.071427,0.5,0.5
3105,0.21508317,0.012011614,0.400004,0.35389454,-0.4992,-0.5,-0.037293783,-0.071427,0.5,0.5
3106,0.301769,0.2829332,0.400004,0.38294393,-0.4992,-0.5,-0.071427,-0.071427,0.5,0.46085294
3107,0.478202,0.34965796,0.400004,0.32199105,-0.5,-0.5,0.024512672,-0.082158727,0.5,0.5
3108,0.679858,0.67862013,0.400004,0.400004,-0.4992,-0.5,-0.051560173,-0.07785071,0.5,0.44529385
3109,-0.10156,-0.10156,0.449995,0.40698653,-0.5,-0.5,-0.049114134,-0.2205176,0.5,0.46778813
3110,-0.000732,-0.000732,0.449995,0.39556184,-0.4992,-0.5,0.024807173,-0.071427,0.5,0.44934232
3111,0.13331838,0.089232912,0.449995,0.449995,-0.4992,-0.5,-0.071427,-0.12318373,0.5,0.46604467
3112,0.26220482,0.089232912,0.449995,0.449995,-0.5,-0.5,-0.071427,-0.071427,0.5,0.47755582
3113,0.34762709,0.27882348,0.449995,0.449995,-0.5,-0.5,0.0045094006,-0.18316474,0.5,0.49127151
3114,0.61252304,0.34207147,0.462366,0.449995,-0.5,-0.5,0.018490088,-0.071427,0.5,0.34437278
3115,0.679858,0.50107316,0.449995,0.449995,-0.5,-0.5,-0.03695842,-0.071427,0.5,0.46157368
3116,0.25728616,0.100096,0.16610943,0.15,-0.5,-0.5,0.071427,-0.067212073,0.5,0.38945798
3117,0.200941,0.200941,0.16217417,0.15,-0.5,-0.5,0.072197923,0.0021992539,0.5,0.26308834
3118,0.65983608,0.29878666,0.15,0.15,-0.5,-0.5,0.07175987,-0.032311061,0.5,0.40110122
3119,0.66234219,0.43010655,0.15,0.13708542,-0.5,-0.5,0.088374619,0.071427,0.5,0.40920219
3120,0.679858,0.63727234,0.15,0.13596315,-0.5,-0.5,0.10315811,0.071427,0.5,0.42920408
3121,-0.10156,-0.12929,0.21436827,0.199994,-0.5,-0.5,0.071427,0.060795149,0.5,0.25722793
3122,0.062950824,-0.000732,0.24390919,0.199994,-0.5,-0.5,0.075215546,0.044566879,0.5,0.24551497
3123,0.100096,0.100096,0.20739704,0.199994,-0.4992,-0.5,0.071427,-0.011483019,0.5,0.47383269
3124,0.23486427,0.200941,0.199994,0.199994,-0.4992,-0.5,0.1323698,-0.099049689,0.5,0.29282572
3125,0.36083799,0.301769,0.199994,0.16628579,-0.4992,-0.5,0.071427,-0.034063853,0.5,0.30974715
3126,0.679858,0.478202,0.21136679,0.17442602,-0.4992,-0.5,0.1253085,0.071427,0.5,0.42597248
3127,0.679858,0.63275666,0.32136337,0.199994,-0.5,-0.5,0.071427,0.071427,0.5,0.47061059
3128,-0.10156,-0.12929,0.250001,0.250001,-0.4992,-0.5,0.071427,0.0072371361,0.5,0.3356416
3129,0.052364873,-0.0013054736,0.250001,0.250001,-0.5,-0.5,0.21664403,0.03902459,0.5,0.36617443
3130,0.100096,0.0041953405,0.25641558,0.250001,-0.5,-0.5,0.10821738,0.059158414,0.5,0.24767734
3131,0.22296784,0.200941,0.250001,0.250001,-0.4992,-0.5,0.26423589,-0.001194313,0.5,0.33638601
3132,0.35080966,0.301769,0.36665956,0.250001,-0.5,-0.5,0.071427,-0.028547844,0.5,0.45215936
3133,0.679858,0.478202,0.36310665,0.250001,-0.5,-0.5,0.071427,0.05962869,0.5,0.42288872
3134,0.679858,0.6388564,0.38417062,0.21938622,-0.5,-0.5,0.071427,0.071427,0.5,0.42447287
3135,-0.10156,-0.10156,0.300007,0.300007,-0.5,-0.5,0.071427,-0.00011524913,0.5,0.442274
3136,0.030658182,-0.000732,0.31650413,0.300007,-0.4992,-0.5,0.071427,0.0036540458,0.5,0.4139349
3137,0.19514325,0.071623327,0.34799431,0.300007,-0.5,-0.5,0.071427,0.012553977,0.5,0.5
3138,0.33471315,0.19955642,0.35049879,0.300007,-0.5,-0.5,0.071427,0.071427,0.5,0.46510179
3139,0.33471315,0.21334189,0.33476563,0.300007,-0.5,-0.5,0.071427,0.071427,0.5,0.40715893
3140,0.679858,0.44953619,0.35202171,0.300007,-0.5,-0.5,0.085621627,0.050143351,0.5,0.40149047
3141,0.679858,0.6388564,0.38417062,0.21938622,-0.5,-0.5,0.071427,0.071427,0.5,0.42447287
3142,-0.072299139,-0.10156,0.349998,0.349998,-0.5,-0.5,0.11249809,-0.082517298,0.5,0.5
3143,0.021570392,-0.000732,0.36519462,0.349998,-0.4992,-0.5,0.071427,-0.038187105,0.5,0.4814105
3144,0.23144521,0.08295481,0.349998,0.349998,-0.5,-0.5,0.1062842,-0.058804243,0.5,0.5
3145,0.23144521,0.08295481,0.349998,0.349998,-0.5,-0.5,0.1062842,-0.058804243,0.5,0.5
3146,0.48350695,0.23470796,0.349998,0.349998,-0.5,-0.5,0.071427,0.047519807,0.5,0.44695514
3147,0.478202,0.42715704,0.36076633,0.349998,-0.5,-0.5,0.071427,0.045282085,0.5,0.47051841
3148,0.679858,0.6388564,0.38417062,0.21938622,-0.5,-0.5,0.071427,0.071427,0.5,0.42447287
3149,-0.10156,-0.12666312,0.400004,0.400004,-0.5,-0.5,0.071427,-0.021778083,0.5,0.5
3150,-0.00058409166,-0.080036047,0.400004,0.400004,-0.4992,-0.5,0.071427,0.049852833,0.5,0.46638571
3151,0.24295906,-0.043623963,0.46592391,0.400004,-0.5,-0.5,0.11186081,-0.0078575209,0.5,0.49809167
3152,0.24295906,-0.043623963,0.46592391,0.400004,-0.5,-0.5,0.11186081,-0.0078575209,0.5,0.49809167
3153,0.45015521,0.27299745,0.45311662,0.400004,-0.5,-0.5,0.22696251,0.007185855,0.5,0.5
3154,0.478202,0.43654647,0.400004,0.400004,-0.5,-0.5,0.15679142,-0.0082114592,0.5,0.48996352
3155,0.679858,0.62946245,0.4218272,0.38457755,-0.4992,-0.5,0.35738493,0.071427,0.5,0.5
3156,-0.10156,-0.10156,0.46854612,0.449995,-0.5,-0.5,0.13695992,0.065482674,0.5,0.48374716
3157,0.21096466,-0.025400492,0.45734239,0.449995,-0.5,-0.5,0.15809578,-0.059151047,0.5,0.48305294
3158,0.21096466,-0.025400492,0.45734239,0.449995,-0.5,-0.5,0.15809578,-0.059151047,0.5,0.48305294
3159,0.21096466,-0.025400492,0.45734239,0.449995,-0.5,-0.5,0.15809578,-0.059151047,0.5,0.48305294
3160,0.301769,0.301769,0.46224364,0.449995,-0.4992,-0.5,0.18475024,-0.025384367,0.5,0.5
3161,0.478202,0.41269547,0.449995,0.449995,-0.5,-0.5,0.23542855,0.017100388,0.5,0.4977618
3162,0.679858,0.679858,0.45419995,0.449995,-0.5,-0.5,0.29783716,0.061000937,0.5,0.47227016
3163,0.18485028,0.083331112,0.16296661,0.15,-0.4992,-0.5,0.5,0.214282,0.5,0.4230587
3164,0.28395087,0.16148669,0.15,0.15,-0.4992,-0.5,0.5,0.214282,0.5,0.45289969
3165,0.52993037,0.29534768,0.15,0.15,-0.4992,-0.5,0.214282,0.14802597,0.5,0.41689251
3166,0.55288845,0.42572876,0.15,0.12922284,-0.4992,-0.5,0.214282,0.11871215,0.5,0.42532644
3167,0.679858,0.50199772,0.15,0.12550242,-0.5,-0.5,0.29908857,0.099597413,0.5,0.5
3168,-0.090109983,-0.12002758,0.199994,0.17571518,-0.4992,-0.5,0.2882194,0.19969111,0.5,0.27333557
3169,0.030316088,-0.000732,0.20375529,0.199994,-0.4992,-0.5,0.29946208,0.214282,0.5,0.4105953
3170,0.2623103,0.084403706,0.199994,0.199994,-0.5,-0.5,0.36941557,0.214282,0.5,0.5
3171,0.2623103,0.1732198,0.199994,0.199994,-0.5,-0.5,0.42404415,0.214282,0.5,0.48794006
3172,0.679858,0.24166821,0.24483114,0.18267937,-0.4992,-0.5,0.214282,0.15888002,0.5,0.4596464
3173,0.679858,0.478202,0.26185479,0.19256989,-0.4992,-0.5,0.32090461,0.10500903,0.5,0.5
3174,0.679858,0.61754779,0.38464124,0.199994,-0.4992,-0.5,0.32231515,0.214282,0.5,0.5
3175,-0.10156,-0.12929,0.2508955,0.250001,-0.4992,-0.5,0.21820885,0.0072371361,0.5,0.27318271
3176,0.061695442,-0.000732,0.25645621,0.250001,-0.4992,-0.5,0.2333031,0.214282,0.5,0.41234921
3177,0.100096,0.100096,0.29263282,0.250001,-0.4992,-0.5,0.214282,0.19941912,0.5,0.42324055
3178,0.3089489,0.18071752,0.250001,0.250001,-0.5,-0.5,0.35167689,0.17292291,0.5,0.44384861
3179,0.3089489,0.18071752,0.250001,0.250001,-0.5,-0.5,0.35167689,0.17292291,0.5,0.44384861
3180,0.679858,0.478202,0.27469056,0.23082575,-0.4992,-0.5,0.328173,0.10502108,0.5,0.5
3181,0.679858,0.53099026,0.37275341,0.22623523,-0.4992,-0.5,0.32730083,0.093340959,0.5,0.5
3182,-0.061067662,-0.10156,0.300007,0.29619584,-0.4992,-0.5,0.24877835,0.20607945,0.5,0.5
3183,0.026700951,-0.011634512,0.300007,0.27891534,-0.5,-0.5,0.28211067,0.214282,0.5,0.5
3184,0.11956945,0.100096,0.300007,0.27940176,-0.4992,-0.5,0.28831527,0.19966318,0.5,0.5
3185,0.34535587,0.18470879,0.300007,0.27719812,-0.5,-0.5,0.25990047,0.170496,0.5,0.5
3186,0.38873405,0.25405125,0.300007,0.300007,-0.5,-0.5,0.2711678,0.15503211,0.5,0.5
3187,0.67337858,0.47698368,0.32080555,0.300007,-0.5,-0.5,0.3463813,0.214282,0.5,0.5
3188,0.679858,0.53099026,0.37275341,0.22623523,-0.4992,-0.5,0.32730083,0.093340959,0.5,0.5
3189,-0.071836249,-0.10156,0.349998,0.3018148,-0.5,-0.5,0.36804691,0.20145152,0.5,0.5
3190,0.084966069,-0.000732,0.349998,0.30949148,-0.4992,-0.5,0.47773381,0.21408982,0.5,0.42227606
3191,0.10719639,0.100096,0.349998,0.27919331,-0.5,-0.5,0.214282,0.20131769,0.5,0.30051169
3192,0.200941,0.19598444,0.3737023,0.349998,-0.4992,-0.5,0.214282,0.16844225,0.5,0.48611515
3193,0.45613771,0.18887231,0.35344894,0.349998,-0.4992,-0.5,0.5,0.16989665,0.5,0.49010895
3194,0.679858,0.478202,0.39124209,0.31939983,-0.4992,-0.5,0.34500155,0.18442775,0.5,0.5
3195,0.679858,0.53683967,0.349998,0.349998,-0.5,-0.5,0.35081502,0.13034411,0.5,0.5
3196,-0.10156,-0.10156,0.41277858,0.400004,-0.4992,-0.5,0.24201055,0.093487516,0.5,0.42995542
3197,0.22519707,-0.000732,0.40119481,0.400004,-0.4992,-0.5,0.25349648,0.214282,0.5,0.41716617
3198,0.14334181,0.100096,0.400004,0.3831153,-0.4992,-0.5,0.5,0.20297271,0.5,0.4051826
3199,0.20144268,0.20064906,0.400004,0.400004,-0.5,-0.5,0.214282,0.16792323,0.5,0.46851074
3200,0.53464727,0.20265677,0.45119252,0.400004,-0.5,-0.5,0.214282,0.16663538,0.5,0.5
3201,0.53343388,0.478202,0.45234794,0.400004,-0.5,-0.5,0.23025163,0.20994421,0.5,0.5
3202,0.679858,0.60513731,0.400004,0.38063367,-0.5,-0.5,0.214282,0.077230055,0.5,0.48585888
3203,-0.10156,-0.10156,0.449995,0.40073001,-0.4992,-0.5,0.24370866,0.086958789,0.5,0.46618852
3204,0.23103756,-0.000732,0.449995,0.39093294,-0.4992,-0.5,0.24979818,0.21199145,0.5,0.5
3205,0.29061597,0.100096,0.46909518,0.449995,-0.5,-0.5,0.22730367,0.20525937,0.5,0.5
3206,0.28797481,0.1171981,0.46879509,0.449995,-0.5,-0.5,0.23738078,0.18570982,0.5,0.5
3207,0.55238452,0.19643447,0.449995,0.41322618,-0.5,-0.5,0.22387176,0.16802187,0.5,0.5
3208,0.56696478,0.478202,0.449995,0.4224548,-0.5,-0.5,0.24714703,0.20896168,0.5,0.5
3209,0.679858,0.52953032,0.46683519,0.449995,-0.5,-0.5,0.26540366,0.10827664,0.5,0.45977479
3210,0.100096,0.066701521,0.16643147,0.15,-0.5,-0.5,0.357182,0.27184694,0.5,0.36765243
3211,0.34308424,0.14484335,0.15,0.15,-0.5,-0.5,0.5,0.33503008,0.5,0.47070582
3212,0.34308424,0.14484335,0.15,0.15,-0.5,-0.5,0.5,0.33503008,0.5,0.47070582
3213,0.50901499,0.478202,0.15,0.12566532,-0.4992,-0.5,0.44172313,0.35153804,0.5,0.5
3214,0.679858,0.50399448,0.2211567,0.12598708,-0.4992,-0.5,0.5,0.29385825,0.5,0.34623832
3215,-0.10156,-0.11300705,0.22930651,0.19374137,-0.4992,-0.5,0.357182,0.26313222,0.5,0.27859137
3216,-0.000732,-0.0087291125,0.24657118,0.199994,-0.4992,-0.5,0.357182,0.34030285,0.5,0.31005325
3217,0.21472015,-0.007663783,0.199994,0.199994,-0.4992,-0.5,0.5,0.34008848,0.5,0.42839363
3218,0.200941,0.18598213,0.199994,0.19927689,-0.5,-0.5,0.5,0.3216598,0.5,0.43939872
3219,0.60108242,0.25456012,0.27092789,0.199994,-0.5,-0.5,0.38388573,0.357182,0.5,0.5
3220,0.53910916,0.41798809,0.30414474,0.199994,-0.5,-0.5,0.4323237,0.3310406,0.5,0.5
3221,0.679858,0.4919258,0.31462668,0.199994,-0.4992,-0.5,0.4009386,0.2916444,0.5,0.29621895
3222,-0.089004067,-0.10156,0.250001,0.2454071,-0.4992,-0.5,0.48045485,0.31046622,0.5,0.32608265
3223,-0.00047674008,-0.039221273,0.250001,0.24979227,-0.4992,-0.5,0.5,0.357182,0.5,0.35994884
3224,0.25683806,0.100096,0.25382219,0.250001,-0.5,-0.5,0.5,0.28865601,0.5,0.43741572
3225,0.21603499,0.19068741,0.25663567,0.22684533,-0.5,-0.5,0.5,0.27380629,0.5,0.42682411
3226,0.64740407,0.301769,0.27169889,0.250001,-0.5,-0.5,0.357182,0.32182765,0.5,0.5
3227,0.64194934,0.4660052,0.32524732,0.250001,-0.4992,-0.5,0.36144539,0.28875621,0.5,0.5
3228,0.679858,0.4732203,0.31875884,0.250001,-0.5,-0.5,0.5,0.30371216,0.5,0.34651163
3229,-0.071006513,-0.10156,0.3287763,0.300007,-0.5,-0.5,0.357182,0.26107552,0.5,0.48263168
3230,-0.000732,-0.000732,0.30799478,0.27737129,-0.4992,-0.5,0.5,0.31512632,0.5,0.35785327
3231,0.100096,0.042217878,0.34741692,0.300007,-0.4992,-0.5,0.357182,0.26735962,0.5,0.37272864
3232,0.26235833,0.1997714,0.37137211,0.27180975,-0.5,-0.5,0.5,0.27416254,0.5,0.43748163
3233,0.301769,0.25423577,0.37413062,0.300007,-0.5,-0.5,0.5,0.27476649,0.5,0.44956775
3234,0.64772118,0.46561763,0.32505998,0.25130553,-0.4992,-0.5,0.357182,0.28892917,0.5,0.5
3235,0.679858,0.47167973,0.31688989,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34649912
3236,-0.071739114,-0.10156,0.349998,0.30026805,-0.5,-0.5,0.36804691,0.26104081,0.5,0.5
3237,0.053087818,-0.000732,0.349998,0.27753349,-0.4992,-0.5,0.5,0.31651647,0.5,0.44125323
3238,0.100096,0.057414911,0.349998,0.33928145,-0.5,-0.5,0.5,0.26618476,0.5,0.38368275
3239,0.38065552,0.1993316,0.37050492,0.349998,-0.4992,-0.5,0.5,0.27616833,0.5,0.46737989
3240,0.38065552,0.1993316,0.37050492,0.349998,-0.4992,-0.5,0.5,0.27616833,0.5,0.46737989
3241,0.64772118,0.46561763,0.39150196,0.25130553,-0.4992,-0.5,0.357182,0.28892917,0.5,0.5
3242,0.679858,0.53416558,0.349998,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.35148832
3243,-0.10156,-0.10297318,0.4321752,0.31053547,-0.4992,-0.5,0.5,0.25963843,0.5,0.44760745
3244,0.086218603,-0.000732,0.400004,0.27760726,-0.4992,-0.5,0.40933938,0.31817148,0.5,0.5
3245,0.14161614,0.100096,0.400004,0.38121671,-0.4992,-0.5,0.5,0.26645522,0.5,0.4051826
3246,0.200941,0.19517534,0.40116131,0.400004,-0.4992,-0.5,0.357182,0.26807205,0.5,0.43560323
3247,0.46146378,0.20144511,0.400004,0.400004,-0.4992,-0.5,0.5,0.32275366,0.5,0.48805242
3248,0.49272437,0.42873101,0.400004,0.400004,-0.4992,-0.5,0.5,0.32617949,0.5,0.49746555
3249,0.679858,0.61411088,0.400004,0.38350946,-0.4992,-0.5,0.357182,0.34668733,0.5,0.5
3250,-0.10156,-0.10893835,0.48603666,0.41574704,-0.4992,-0.5,0.5,0.25649113,0.5,0.5
3251,0.17527845,-0.000732,0.449995,0.40985945,-0.4992,-0.5,0.5,0.319826,0.5,0.45335901
3252,0.16709643,0.100096,0.449995,0.3788073,-0.4992,-0.5,0.45170946,0.26746312,0.5,0.5
3253,0.21263971,0.1717532,0.449995,0.449995,-0.5,-0.5,0.5,0.26700628,0.5,0.4589244
3254,0.50823912,0.2057783,0.45579287,0.42920347,-0.5,-0.5,0.5,0.27848474,0.5,0.5
3255,0.5818062,0.4212668,0.45257629,0.449995,-0.5,-0.5,0.44645063,0.35500128,0.5,0.5
3256,0.679858,0.57476736,0.499999,0.449995,-0.5,-0.5,0.36981386,0.357182,0.5,0.5
3257,0.44036889,0.081221198,0.15632939,0.15,-0.5,-0.5,0.5,0.37606645,0.5,0.5
3258,0.34308424,0.14484335,0.15,0.15,-0.5,-0.5,0.5,0.33503008,0.5,0.47070582
3259,0.3906577,0.301769,0.15,0.14019408,-0.4992,-0.5,0.5,0.45873464,0.5,0.48574882
3260,0.54407668,0.4745288,0.15,0.15,-0.5,-0.5,0.5,0.41981221,0.5,0.45895134
3261,0.679858,0.53612008,0.22609075,0.15,-0.5,-0.5,0.5,0.47708714,0.5,0.34589107
3262,-0.084396867,-0.10156,0.199994,0.19337477,-0.4992,-0.5,0.5,0.42675067,0.5,0.33880858
3263,0.04752135,-0.007663783,0.23526536,0.199994,-0.4992,-0.5,0.5,0.34008848,0.5,0.37804704
3264,0.21472015,-0.007663783,0.199994,0.199994,-0.4992,-0.5,0.5,0.34008848,0.5,0.42839363
3265,0.20111145,0.200941,0.22737818,0.199994,-0.4992,-0.5,0.5,0.48817314,0.5,0.42429581
3266,0.34134744,0.19759432,0.199994,0.199994,-0.4992,-0.5,0.5,0.5,0.5,0.46652341
3267,0.679858,0.41813436,0.25760026,0.199994,-0.5,-0.5,0.5,0.39041092,0.5,0.34610208
3268,0.679858,0.48298961,0.27753959,0.199994,-0.5,-0.5,0.5,0.39041092,0.5,0.3462356
3269,-0.085441722,-0.10156,0.250001,0.24092792,-0.5,-0.5,0.5,0.42840572,0.5,0.34047147
3270,0.014986377,-0.063380959,0.25057943,0.24895615,-0.4992,-0.5,0.5,0.38480425,0.5,0.36466627
3271,0.100096,0.026603601,0.250001,0.250001,-0.4992,-0.5,0.5,0.49631569,0.5,0.39021784
3272,0.21603499,0.19068741,0.25663567,0.22684533,-0.5,-0.5,0.5,0.27380629,0.5,0.42682411
3273,0.46467765,0.301769,0.26452689,0.250001,-0.5,-0.5,0.5,0.32182765,0.5,0.5
3274,0.679858,0.4732203,0.31875884,0.250001,-0.5,-0.5,0.5,0.30371216,0.5,0.34651163
3275,0.679858,0.4732203,0.31875884,0.250001,-0.5,-0.5,0.5,0.30371216,0.5,0.34651163
3276,-0.10156,-0.10156,0.300007,0.28497786,-0.5,-0.5,0.5,0.49589542,0.5,0.47648703
3277,-0.000732,-0.000732,0.30799478,0.27737129,-0.4992,-0.5,0.5,0.31512632,0.5,0.35785327
3278,0.32456911,0.034989075,0.34696791,0.300007,-0.5,-0.5,0.5,0.27560387,0.5,0.45415046
3279,0.26235833,0.1997714,0.37137211,0.27180975,-0.5,-0.5,0.5,0.27416254,0.5,0.43748163
3280,0.301769,0.25423577,0.37413062,0.300007,-0.5,-0.5,0.5,0.27476649,0.5,0.44956775
3281,0.679858,0.47167973,0.31688989,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34649912
3282,0.679858,0.47167973,0.31688989,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.34649912
3283,-0.10156,-0.10156,0.349998,0.30853642,-0.4992,-0.5,0.5,0.43171525,0.5,0.36645585
3284,0.053087818,-0.000732,0.349998,0.27753349,-0.4992,-0.5,0.5,0.31651647,0.5,0.44125323
3285,0.100096,0.057414911,0.349998,0.33928145,-0.5,-0.5,0.5,0.26618476,0.5,0.38368275
3286,0.38065552,0.1993316,0.37050492,0.349998,-0.4992,-0.5,0.5,0.27616833,0.5,0.46737989
3287,0.38065552,0.1993316,0.37050492,0.349998,-0.4992,-0.5,0.5,0.27616833,0.5,0.46737989
3288,0.478202,0.45311669,0.38946014,0.30563724,-0.4992,-0.5,0.5,0.28107794,0.5,0.5
3289,0.679858,0.53416558,0.349998,0.25796175,-0.5,-0.5,0.5,0.28991035,0.5,0.35148832
3290,-0.10156,-0.10156,0.400004,0.30853642,-0.4992,-0.5,0.5,0.43337026,0.5,0.41506482
3291,0.047166034,-0.000732,0.40718296,0.28310784,-0.4992,-0.5,0.5,0.31840908,0.5,0.37185633
3292,0.14161614,0.100096,0.400004,0.38121671,-0.4992,-0.5,0.5,0.26645522,0.5,0.4051826
3293,0.47608328,0.090463795,0.400004,0.400004,-0.4992,-0.5,0.5,0.31041745,0.5,0.49245462
3294,0.46146378,0.20144511,0.400004,0.400004,-0.4992,-0.5,0.5,0.32275366,0.5,0.48805242
3295,0.49345261,0.478202,0.400004,0.400004,-0.5,-0.5,0.5,0.48028472,0.5,0.49768484
3296,0.679858,0.61018255,0.400004,0.22219729,-0.4992,-0.5,0.5,0.41746062,0.5,0.42597178
3297,-0.10156,-0.10156,0.449995,0.41099494,-0.4992,-0.5,0.5,0.43502477,0.5,0.46365922
3298,0.17527845,-0.000732,0.449995,0.40985945,-0.4992,-0.5,0.5,0.319826,0.5,0.45335901
3299,0.17332596,0.045646806,0.449995,0.40738846,-0.4992,-0.5,0.5,0.26683693,0.5,0.45521224
3300,0.21263971,0.1717532,0.449995,0.449995,-0.5,-0.5,0.5,0.26700628,0.5,0.4589244
3301,0.51329323,0.20595866,0.45803832,0.449995,-0.5,-0.5,0.5,0.383464,0.5,0.5
3302,0.51329323,0.4222638,0.45733109,0.449995,-0.5,-0.5,0.5,0.35486948,0.5,0.5
3303,0.679858,0.44881824,0.45656221,0.25855408,-0.5,-0.5,0.5,0.28989263,0.5,0.34743444

